Improving Approximate Optimal Transport Distances using Quantization

Optimal transport (OT) is a popular tool in machine learning to compare probability measures geometrically, but it comes with substantial computational burden. Linear programming algorithms for computing OT distances scale cubically in the size of the input, making OT impractical in the large-sample regime. We introduce a practical algorithm, which relies on a quantization step, to estimate OT distances between measures given cheap sample access. We also provide a variant of our algorithm to improve the performance of approximate solvers, focusing on those for entropy-regularized transport. We give theoretical guarantees on the benefits of this quantization step and display experiments showing that it behaves well in practice, providing a practical approximation algorithm that can be used as a drop-in replacement for existing OT estimators.

==> data/samples/adult_sample_500_alpha.csv <==
x, y
-9.219129021801234503e-01,-5.532664183083169790e-03
3.223871694379687458e-01,-6.760657140752842631e-01
-5.559422928806846409e-01,3.019137335229432839e+00
-1.287883511479562371e+00,-1.910071292280124955e-01
-7.023305366004601868e-01,-7.209653619417316639e-01
1.493493119196173113e+00,-1.213152833796974361e+00
-4.358343986147014681e-02,-1.548447836321002802e+00
6.151636568775198377e-01,2.716206167379875969e-01
6.151636568775198377e-01,-8.306230220164040334e-01
-6.291364147405723584e-01,-1.535306366747916929e-01
2.298628459654938894e+00,3.891475808467582675e-01
9.079401443170709296e-01,1.020935953327266749e-01
-1.899716835812457205e-01,-9.551269927175296548e-01
1.493493119196173113e+00,-7.065462149841981176e-01
1.347104875476397678e+00,1.962594530145783112e-01
-1.899716835812457205e-01,-7.736488811084933914e-01
-4.827481710207968124e-01,-2.796388442658601092e-01
4.687754131577442918e-01,-7.352800911135293216e-01
4.687754131577442918e-01,9.459032143907060153e-01
-1.141495267759786936e+00,-3.312876781012386029e-01
2.961068199841762963e-02,2.333425736301618425e+00
-1.141495267759786936e+00,-8.845690471379729081e-01
-9.951070240400112787e-01,-1.074159454834171940e-01
9.079401443170709296e-01,-7.149091303690480181e-01
-1.068301145899898996e+00,-4.726693599876799490e-01
-7.755246584603479043e-01,-7.503693937930469571e-02
-1.141495267759786936e+00,-3.170299040852969652e-01
-6.291364147405723584e-01,-8.699752210905602190e-02
1.273910753616509961e+00,-1.963798989304245957e-01
5.419695350176321202e-01,1.288630864753937066e+00
2.079046094075275519e+00,-1.029064277544539996e+00
9.811342661769587581e-01,-8.486170376445756336e-02
-4.095540491609090394e-01,3.116695838307024791e-01
-1.899716835812457205e-01,7.809420979798977758e-01
-1.068301145899898996e+00,1.300206067540984056e-01
1.028048038583054130e-01,-1.859665979347601417e-01
-8.487187803202357328e-01,1.042389062033011182e-01
-2.631658054411334935e-01,1.496688049095753925e+00
2.491930475780809728e-01,2.336918985860783948e+00
-3.363599273010212665e-01,-7.388587734064786527e-01
-4.095540491609090394e-01,-2.146112277079960384e-02
1.347104875476397678e+00,-1.358587824275164779e+00
-1.141495267759786936e+00,2.314734952654887934e+00
-6.291364147405723584e-01,-1.325616467938229293e-01
6.883577787374076662e-01,-6.064570210933267758e-01
4.687754131577442918e-01,7.091406314974858516e-01
-9.219129021801234503e-01,5.121365610140362484e-02
1.566687241056061053e+00,-1.281688871343644509e+00
-7.023305366004601868e-01,-6.949273631895825920e-01
-1.361077633339450088e+00,-1.919468892996357978e-01
-1.580659998919113463e+00,-7.450573928688021264e-01
-1.141495267759786936e+00,1.645986497646173552e+00
-1.361077633339450088e+00,-1.443665354856470476e-02
1.028048038583054130e-01,1.633108953519062378e-01
-9.951070240400112787e-01,-6.605169565266075793e-01
-1.068301145899898996e+00,6.483315100952740107e-01
-8.487187803202357328e-01,2.376658513218602442e-01
-2.631658054411334935e-01,-8.354224265379452119e-02
-8.487187803202357328e-01,-9.171189187096532303e-01
-7.755246584603479043e-01,-1.260178807482044139e+00
6.151636568775198377e-01,1.796908168138487971e+00
1.713075484775836488e+00,4.660085636743744320e-01
-4.827481710207968124e-01,-9.091926595196989647e-01
-3.363599273010212665e-01,9.844846535794532505e-02
-1.068301145899898996e+00,7.406273401598549855e-01
-1.141495267759786936e+00,1.372013212927060577e+00
-4.827481710207968124e-01,1.976326401610733807e+00
-6.291364147405723584e-01,5.578487524921077467e-01
3.223871694379687458e-01,5.317822761620306649e-01
6.151636568775198377e-01,-4.112527169230045798e-01
-1.214689389619674653e+00,-5.757107294570851241e-01
2.491930475780809728e-01,1.246037900699656031e+00
-4.095540491609090394e-01,1.160476085174365485e-01
-4.358343986147014681e-02,-4.142808327093463472e-01
-8.487187803202357328e-01,8.347647202637786812e-01
-1.434271755199338028e+00,2.802341514205246298e-02
-5.559422928806846409e-01,-1.294386057477212026e-01
-5.559422928806846409e-01,7.807427549344019280e-01
6.883577787374076662e-01,-1.482275437742354818e+00
1.028048038583054130e-01,-7.217968906053078004e-02
5.419695350176321202e-01,-6.910411064430900530e-02
-1.361077633339450088e+00,-3.227728823007728343e-01
-1.214689389619674653e+00,1.268311180261647297e-01
1.273910753616509961e+00,-2.012021021262290765e-01
1.028048038583054130e-01,-4.676193361684516381e-01
-7.023305366004601868e-01,1.135706271280688240e+00
2.445016703374714329e+00,1.027557922836198623e+00
1.786269606635724427e+00,-2.469181072266118937e-01
1.200716631756622021e+00,4.857055550745601469e-01
4.687754131577442918e-01,1.019322223911347941e-01
2.491930475780809728e-01,1.767993934015613000e+00
-1.214689389619674653e+00,1.626232551090131873e+00
-9.951070240400112787e-01,1.376564112611081657e-02
-1.434271755199338028e+00,-1.359884486711564477e-01
7.615519005972953837e-01,1.219885991635794920e+00
-1.068301145899898996e+00,4.481950721589558241e-03
-8.487187803202357328e-01,-5.305547833892859666e-01
1.759989257181931999e-01,1.340549302938954801e-01
-9.951070240400112787e-01,-5.539633524460849667e-01
-9.219129021801234503e-01,1.737241963475706641e-01
-1.580659998919113463e+00,-3.896856979055482451e-01
-7.023305366004601868e-01,1.439366498349042844e-01
-1.068301145899898996e+00,-8.889071315090016911e-01
1.566687241056061053e+00,1.019878469321620296e+00
6.151636568775198377e-01,4.508951317057647401e+00
-1.214689389619674653e+00,1.142246621678147500e+00
1.127522509896734304e+00,-1.508484301962071727e+00
-8.487187803202357328e-01,1.385369196975282824e+00
-9.219129021801234503e-01,7.859541516952220919e-01
-1.141495267759786936e+00,1.771259362951354666e+00
6.883577787374076662e-01,-3.958368547379917390e-01
1.759989257181931999e-01,-6.970347039562529989e-01
-1.507465877059225745e+00,-1.155510402448432783e-01
-1.580659998919113463e+00,-7.121562978360100882e-01
1.028048038583054130e-01,4.735551218252889716e-01
6.151636568775198377e-01,-2.818316177663145461e-01
1.420298997336285396e+00,-5.431133952555248223e-01
-1.068301145899898996e+00,9.318542759462361547e-01
-9.951070240400112787e-01,-6.602321807473278126e-01
6.883577787374076662e-01,1.091357189920848292e+00
-1.361077633339450088e+00,8.892423268400031500e-01
1.054328388036846587e+00,2.633905967168015394e-01
1.859463728495612145e+00,-1.141911426347145930e+00
-1.507465877059225745e+00,-9.330758548752976500e-01
1.639881362915948770e+00,-3.420237249800868184e-01
9.079401443170709296e-01,5.320765444672864719e-01
-1.287883511479562371e+00,-1.454050344393416072e-01
-4.827481710207968124e-01,2.991381189275629016e+00
1.493493119196173113e+00,7.487624349212811392e-01
9.079401443170709296e-01,1.985376592488166392e-01
-4.358343986147014681e-02,1.545451155034430535e+00
-4.827481710207968124e-01,4.669521373683090809e-02
-4.827481710207968124e-01,-1.325563326404684661e+00
-6.291364147405723584e-01,-4.188942003336790232e-01
3.223871694379687458e-01,-8.622236409904850962e-01
7.615519005972953837e-01,-1.515024652359530988e+00
-5.559422928806846409e-01,-9.755169385139628169e-01
5.419695350176321202e-01,1.551061237886242505e+00
-7.755246584603479043e-01,5.460248787483316241e-02
-1.167775617213579337e-01,1.734323944378765470e+00
-1.434271755199338028e+00,-1.396073809354361428e+00
1.127522509896734304e+00,-1.018119395094220003e+00
-1.361077633339450088e+00,2.355490180292137692e-01
1.273910753616509961e+00,-1.963798989304245957e-01
-1.141495267759786936e+00,-1.396491480497305204e+00
2.491930475780809728e-01,-8.568603638140489531e-01
1.932657850355499862e+00,-1.049387775659141209e+00
1.028048038583054130e-01,-1.048438523061541838e+00
-1.361077633339450088e+00,-7.126499091867617430e-01
1.493493119196173113e+00,-4.409168605979830180e-01
-9.219129021801234503e-01,-2.558126040661174438e-01
-1.434271755199338028e+00,-2.895965040146769032e-01
8.347460224571832121e-01,-1.536920096163835736e-01
-4.827481710207968124e-01,-1.281859736811212347e+00
9.811342661769587581e-01,-5.256376549337214987e-01
-1.167775617213579337e-01,8.277592360934957760e-01
-2.631658054411334935e-01,6.331662672079484133e-02
1.493493119196173113e+00,-1.300465087724158808e+00
-2.631658054411334935e-01,1.303315802438798521e+00
1.786269606635724427e+00,7.098430784197093946e-01
-1.141495267759786936e+00,-4.192833938986947340e-01
3.955812912978565188e-01,-7.607010756772387694e-01
1.200716631756622021e+00,-9.991533281941856748e-01
-9.951070240400112787e-01,2.386318091039851819e+00
1.347104875476397678e+00,5.731601968913846434e-01
-2.631658054411334935e-01,-7.361439109773446621e-01
1.127522509896734304e+00,-9.090597641560350661e-01
6.151636568775198377e-01,-4.810417678985058898e-01
1.759989257181931999e-01,1.995628520542239159e-01
4.687754131577442918e-01,3.445934775377579307e-02
-2.631658054411334935e-01,-1.287773580494256054e+00
-5.559422928806846409e-01,3.116695838307024791e-01
-1.214689389619674653e+00,-7.778066074859784074e-01
9.811342661769587581e-01,-1.499656252804398182e+00
6.883577787374076662e-01,1.139807042502317236e+00
-2.631658054411334935e-01,1.158672505238926842e-01
-6.291364147405723584e-01,1.066277936292274520e+00
1.347104875476397678e+00,9.209188860218920913e-01
-1.141495267759786936e+00,1.555589172776791207e+00
6.883577787374076662e-01,1.335115764458375320e+00
6.151636568775198377e-01,-2.618498505868490644e-01
-1.141495267759786936e+00,-9.870180663745552196e-02
6.151636568775198377e-01,-3.885940574183089913e-01
1.493493119196173113e+00,-8.126062077139690754e-01
-9.951070240400112787e-01,-1.079080396912047712e+00
-2.631658054411334935e-01,4.350572500889722527e-02
1.639881362915948770e+00,-2.102674644333024923e-01
-1.141495267759786936e+00,-3.415830890436706915e-03
-1.141495267759786936e+00,-5.190783194843102688e-01
-4.827481710207968124e-01,7.964377139950297446e-02
3.955812912978565188e-01,2.189655751491538238e-01
1.759989257181931999e-01,-3.295315607956799120e-01
6.151636568775198377e-01,-4.980428819215095282e-01
1.127522509896734304e+00,-8.429727983111711120e-01
6.883577787374076662e-01,-1.142695492380842170e-01
9.811342661769587581e-01,-8.486170376445756336e-02
-8.487187803202357328e-01,-1.992846118790784771e-01
1.127522509896734304e+00,-1.088303318538401676e-01
3.223871694379687458e-01,-1.305397387609363857e-01
-7.755246584603479043e-01,-5.406073683978626088e-01
-4.827481710207968124e-01,-5.978662850850530175e-01
-1.507465877059225745e+00,8.061542469721354465e-01
5.419695350176321202e-01,-2.843186595720247345e-01
-1.068301145899898996e+00,1.125733440102230642e-01
-7.755246584603479043e-01,-4.839141896469204701e-02
-4.095540491609090394e-01,-3.286582484058885312e-01
-1.434271755199338028e+00,5.862408976863031640e-01
-7.755246584603479043e-01,3.884546264505107649e-01
-9.951070240400112787e-01,-1.240183734154291367e-01
-9.951070240400112787e-01,1.842134375510430522e-01
-6.291364147405723584e-01,-3.228260238343174521e-02
-1.899716835812457205e-01,-4.130183267545392556e-01
-1.361077633339450088e+00,-2.396563248549771763e-01
2.005851972215387580e+00,-1.504174695168970954e+00
1.759989257181931999e-01,7.279738030338561705e-01
2.491930475780809728e-01,6.627886271567114962e-01
-6.291364147405723584e-01,-4.408181217159117676e-02
5.419695350176321202e-01,-1.103789442027557799e+00
5.419695350176321202e-01,-7.650391600482676635e-01
-1.141495267759786936e+00,-5.371046263127211562e-01
-1.434271755199338028e+00,-1.607576780625463941e+00
1.054328388036846587e+00,-4.315287524077258130e-01
1.932657850355499862e+00,-1.614284182868179762e-01
-1.287883511479562371e+00,-2.311035589506073851e-01
-8.487187803202357328e-01,-7.671844709188421207e-01
-5.559422928806846409e-01,3.033271706407686619e+00
-1.287883511479562371e+00,-1.389191728021766492e+00
-6.291364147405723584e-01,-8.200198705012197165e-01
2.961068199841762963e-02,-8.231049414434175038e-01
-4.827481710207968124e-01,5.463096545276114463e-02
-1.580659998919113463e+00,3.747797101414159643e-02
1.054328388036846587e+00,2.434980758934313094e-02
-8.487187803202357328e-01,-4.091453761563341174e-01
1.566687241056061053e+00,-1.380957894378269102e-01
2.884181434534041077e+00,-2.290246957618648771e-01
-9.219129021801234503e-01,1.737241963475706641e-01
-8.487187803202357328e-01,2.064544259127948922e-01
1.786269606635724427e+00,-2.962792423017760468e-01
-1.167775617213579337e-01,-7.975415689900681171e-01
3.955812912978565188e-01,1.221797802979281006e-01
-4.827481710207968124e-01,9.755578655397084686e-01
-1.167775617213579337e-01,-1.319307751786505278e+00
-7.023305366004601868e-01,1.826847595066770191e+00
-5.559422928806846409e-01,1.784871645200928780e+00
-1.361077633339450088e+00,4.445497760649653324e-02
1.493493119196173113e+00,1.010310003137819157e+00
-1.507465877059225745e+00,-5.817289909258647196e-01
4.687754131577442918e-01,2.463625222588339714e+00
1.859463728495612145e+00,7.199146484802380064e-01
-5.559422928806846409e-01,-1.985347023269750377e-01
1.273910753616509961e+00,-1.311476417856310972e+00
2.961068199841762963e-02,1.296481183736083453e+00
-1.287883511479562371e+00,4.540289958926711500e-01
-7.755246584603479043e-01,-3.246429099180434541e-01
1.127522509896734304e+00,2.538454804857093627e+00
-1.434271755199338028e+00,1.865823906724197956e+00
-7.755246584603479043e-01,-3.318382446078462222e-01
-9.219129021801234503e-01,1.209267668690970077e-01
-6.291364147405723584e-01,-1.090262592511767492e+00
-1.899716835812457205e-01,9.375213139539040341e-01
1.347104875476397678e+00,6.912567125587149031e-01
-1.141495267759786936e+00,4.459888263910049555e-01
-7.023305366004601868e-01,2.078061782236972216e-02
1.273910753616509961e+00,4.308102773553920128e-01
-1.507465877059225745e+00,8.346925936782820243e-02
6.151636568775198377e-01,-8.302338284513883782e-01
-8.487187803202357328e-01,-1.387511550924015680e+00
1.713075484775836488e+00,2.890622005781982168e-02
-1.068301145899898996e+00,8.921565323146329884e-01
-7.755246584603479043e-01,2.013474469377106169e-01
-1.899716835812457205e-01,9.428656060783882076e-01
3.223871694379687458e-01,-5.338297048510035614e-01
8.347460224571832121e-01,-7.125359988750498141e-01
2.961068199841762963e-02,-1.412757856397846012e-01
-1.214689389619674653e+00,1.985828420112702775e+00
-5.559422928806846409e-01,7.130325671476430704e-01
7.615519005972953837e-01,2.708801997118601146e-01
2.491930475780809728e-01,7.887259692802121025e-01
2.961068199841762963e-02,2.333425736301618425e+00
-1.214689389619674653e+00,1.688095342875679084e+00
-1.214689389619674653e+00,1.787282746798831035e+00
-5.559422928806846409e-01,-1.340656442706513740e+00
-2.631658054411334935e-01,1.355220934475528827e+00
-4.095540491609090394e-01,-6.894881458053385703e-01
-1.434271755199338028e+00,-1.757526399845915632e-01
1.759989257181931999e-01,1.995628520542239159e-01
1.859463728495612145e+00,-3.912329796396351034e-01
-2.631658054411334935e-01,-5.188504988608864110e-01
-1.361077633339450088e+00,1.918264433837895133e-01
-5.559422928806846409e-01,6.030901312936909342e-01
-1.214689389619674653e+00,1.279745860440407501e+00
-1.899716835812457205e-01,2.650646969367356220e+00
-1.434271755199338028e+00,-1.467315216804189637e+00
1.759989257181931999e-01,-1.577419025599733793e+00
-2.631658054411334935e-01,-8.338504808482416486e-01
-4.827481710207968124e-01,-5.431608578854048019e-01
-1.899716835812457205e-01,-1.517255395963889475e+00
-3.363599273010212665e-01,-1.500586520350045472e+00
-7.023305366004601868e-01,-5.405693982939586695e-01
-9.951070240400112787e-01,2.716340890054840407e-03
-4.827481710207968124e-01,-1.041926650242010588e+00
9.079401443170709296e-01,-1.018707931704731395e+00
-1.361077633339450088e+00,1.600454664161646001e-01
-7.755246584603479043e-01,-3.805254103387148978e-01
-1.068301145899898996e+00,2.476354699922146629e+00
1.347104875476397678e+00,-3.013292661210043577e-01
1.054328388036846587e+00,-1.117122461282307570e-02
-1.287883511479562371e+00,-1.368953662640949087e+00
-7.755246584603479043e-01,4.078098869155606931e-01
-6.291364147405723584e-01,4.100919067721103817e-02
-8.487187803202357328e-01,2.749430008295851713e-01
-1.141495267759786936e+00,-1.583873943263409023e+00
-6.291364147405723584e-01,1.080924903873231813e+00
-2.631658054411334935e-01,-1.694685877884841430e-01
2.371822581514826389e+00,4.618888074007934108e-01
2.005851972215387580e+00,-4.626262675050792361e-01
6.151636568775198377e-01,2.658725108972926687e+00
3.955812912978565188e-01,3.878945674179271608e-01
-1.141495267759786936e+00,5.783051459703728581e-01
1.273910753616509961e+00,1.663367312708216916e+00
-1.068301145899898996e+00,-1.006566990981436316e+00
-6.291364147405723584e-01,-1.013373132106223373e+00
-5.559422928806846409e-01,-1.209792479601472737e+00
-5.559422928806846409e-01,-1.101368847903679393e+00
4.687754131577442918e-01,-4.104420385927338294e-02
-4.827481710207968124e-01,7.828634018493596525e-02
-4.827481710207968124e-01,8.808129637733211892e-01
2.152240215935163015e+00,-6.861088065578849760e-01
3.223871694379687458e-01,-6.160824424329838234e-01
-1.507465877059225745e+00,-1.251720966837434279e+00
-7.755246584603479043e-01,-2.602551062228822265e-01
-8.487187803202357328e-01,-2.548538589425421441e-01
1.028048038583054130e-01,-1.125014730109878291e+00
-1.899716835812457205e-01,-3.722953903175288404e-01
-9.951070240400112787e-01,-5.142656088144818005e-01
-1.141495267759786936e+00,3.216021816497505625e+00
7.615519005972953837e-01,-1.214434324803733256e+00
-1.507465877059225745e+00,-6.957342278975420236e-01
-4.095540491609090394e-01,-2.837491080134651456e-01
-1.141495267759786936e+00,1.066714592487170155e+00
-9.951070240400112787e-01,1.004988509687598369e-01
-1.434271755199338028e+00,8.398185577053182693e-02
-1.899716835812457205e-01,1.061199434895118143e+00
-1.068301145899898996e+00,-1.240434353451978389e+00
5.419695350176321202e-01,-7.889793105597222578e-01
2.491930475780809728e-01,-4.616675223815039364e-01
2.298628459654938894e+00,-1.198131844080641828e-01
-1.141495267759786936e+00,-1.396491480497305204e+00
-6.291364147405723584e-01,-7.325462436324432502e-01
-7.023305366004601868e-01,-2.640711016652314558e-01
1.759989257181931999e-01,7.310723462435504694e-03
1.127522509896734304e+00,2.886824995391585116e-02
-1.167775617213579337e-01,6.230244358432763807e-01
-1.434271755199338028e+00,3.441355398115630404e+00
-4.827481710207968124e-01,-1.523634373419756827e+00
-1.214689389619674653e+00,2.441967091933434919e-01
8.347460224571832121e-01,-4.673060828112438614e-01
-1.068301145899898996e+00,1.078175884962505188e-01
1.493493119196173113e+00,6.265176854024419040e-01
3.955812912978565188e-01,-3.637236393612070517e-01
-9.219129021801234503e-01,2.323974994051840604e-01
-1.068301145899898996e+00,-6.404877267172620625e-01
1.493493119196173113e+00,2.147888637197168382e-01
-1.214689389619674653e+00,6.131370373986028827e-02
3.223871694379687458e-01,-9.420273068706591646e-01
-1.141495267759786936e+00,-1.265813554289472731e-01
1.493493119196173113e+00,-6.924118438059444491e-01
-1.899716835812457205e-01,1.759644324779050528e-01
3.223871694379687458e-01,-3.448486840986214608e-02
-1.214689389619674653e+00,6.760724846194371418e-02
-1.068301145899898996e+00,-4.163122332682088755e-01
-7.755246584603479043e-01,-3.318382446078462222e-01
-9.951070240400112787e-01,3.681880834917654610e-01
-9.951070240400112787e-01,2.716340890054840407e-03
3.762510896852694575e+00,-7.073340946402055796e-01
8.347460224571832121e-01,3.927547407176356087e-01
-8.487187803202357328e-01,-2.670992174515732231e-01
2.491930475780809728e-01,5.829185135947055896e-01
-1.287883511479562371e+00,1.175945088892922819e+00
-5.559422928806846409e-01,-1.473703686786033140e+00
-5.559422928806846409e-01,-1.333020638199503838e-01
-9.219129021801234503e-01,-3.586831080679547257e-01
-8.487187803202357328e-01,-1.145641989055711241e+00
-5.559422928806846409e-01,-5.812258870491371354e-01
1.493493119196173113e+00,1.691417726967276547e+00
-1.214689389619674653e+00,1.719965566199399276e-01
-1.899716835812457205e-01,-2.827429002600098662e-01
1.713075484775836488e+00,-6.434778723996998906e-01
-1.141495267759786936e+00,-3.170299040852969652e-01
-1.361077633339450088e+00,3.250065828269728119e-01
1.759989257181931999e-01,2.623179412815143108e-01
3.955812912978565188e-01,-1.279068934174270478e+00
-7.755246584603479043e-01,-1.500225804362957716e+00
-1.214689389619674653e+00,-7.541797103317315898e-01
-1.361077633339450088e+00,-1.277578607596039584e+00
1.420298997336285396e+00,-8.392194369283424715e-02
6.151636568775198377e-01,-5.520705261545509612e-02
-5.559422928806846409e-01,-6.719554503276792268e-01
-9.219129021801234503e-01,-1.326275265852884244e+00
7.615519005972953837e-01,1.353009175923122420e+00
-1.434271755199338028e+00,-6.164146808421435697e-01
-2.631658054411334935e-01,-7.081979145040209200e-01
8.347460224571832121e-01,-1.455591947223838334e+00
-7.023305366004601868e-01,-8.230954489174414634e-01
5.419695350176321202e-01,-7.493100445060471015e-01
1.639881362915948770e+00,7.496832099409523886e-01
-7.755246584603479043e-01,1.144946478796849895e-02
-1.167775617213579337e-01,4.683627101164207218e-01
-2.631658054411334935e-01,1.063553581337164600e+00
-9.951070240400112787e-01,-1.213760355459437834e+00
2.079046094075275519e+00,-1.192952738520060896e+00
-4.358343986147014681e-02,-4.903691073105957698e-02
-7.755246584603479043e-01,-4.343575251485717881e-01
-8.487187803202357328e-01,-5.304788431814779770e-01
1.713075484775836488e+00,-6.138422063026494069e-01
-1.899716835812457205e-01,1.454550726288320606e+00
-2.631658054411334935e-01,4.740012705461606468e-01
-1.068301145899898996e+00,1.300206067540984056e-01
-7.023305366004601868e-01,-1.517350321223649434e+00
-1.141495267759786936e+00,-8.235415976383131387e-01
1.713075484775836488e+00,-1.957059295861290904e-01
-7.755246584603479043e-01,2.980098389512484403e-01
-4.095540491609090394e-01,1.861594053761216339e-01
-9.219129021801234503e-01,-6.602321807473278126e-01
-4.827481710207968124e-01,-5.704860265479776149e-02
-9.951070240400112787e-01,1.365558295263385347e+00
-1.141495267759786936e+00,1.698385241033655513e+00
-4.095540491609090394e-01,-8.377993716542548874e-01
-1.361077633339450088e+00,-1.989428809439427182e-01
-1.361077633339450088e+00,-7.581570787156726166e-01
6.151636568775198377e-01,1.764295662507286977e-01
-4.095540491609090394e-01,-2.121279995245971550e-01
-8.487187803202357328e-01,-4.351777339748711944e-04
2.225434337795050954e+00,-4.617149850113839160e-01
-8.487187803202357328e-01,-7.182315144606457036e-01
1.566687241056061053e+00,-9.660149200119937385e-01
-2.631658054411334935e-01,3.410584442523771354e-01
7.615519005972953837e-01,-7.121657903619860175e-01
4.687754131577442918e-01,1.281600716628037429e-01
1.273910753616509961e+00,1.176993080372593509e-01
-4.358343986147014681e-02,8.587086843975445805e-02
2.518210825234602268e+00,-1.367273485543198275e+00
-6.291364147405723584e-01,1.330202449625122185e-01
-1.361077633339450088e+00,9.802946360017289473e-01
1.932657850355499862e+00,-1.496481935506105143e-01
1.566687241056061053e+00,-3.151978465719302847e-01
-1.167775617213579337e-01,-4.409548307018870128e-01
1.054328388036846587e+00,8.477599883249131718e-01
3.955812912978565188e-01,-1.085550486005363580e-01
-1.287883511479562371e+00,-1.551181683802088873e+00
9.811342661769587581e-01,-1.124644521596814606e+00
-4.827481710207968124e-01,6.866148673564542726e-01
9.811342661769587581e-01,1.811289344992117467e+00
7.615519005972953837e-01,2.528064302535692476e-01
-1.507465877059225745e+00,7.129186568359311416e-01
1.759989257181931999e-01,8.064048662698225511e-02
-7.755246584603479043e-01,-4.343575251485717881e-01
-8.487187803202357328e-01,5.647498188766547633e-01
-8.487187803202357328e-01,1.396636825308786634e+00
-4.827481710207968124e-01,-7.226930016693624559e-01
2.225434337795050954e+00,-4.617149850113839160e-01
-1.214689389619674653e+00,1.089563102511385662e+00
1.028048038583054130e-01,-2.064609615169292756e-01
-4.827481710207968124e-01,1.861846538340256929e+00
1.200716631756622021e+00,-6.235055977462103938e-01
-1.214689389619674653e+00,8.965838630417570509e-02
2.491930475780809728e-01,-9.855695235225395701e-01
1.759989257181931999e-01,1.124628493466704127e+00
-1.434271755199338028e+00,4.369234640839315675e-01
-1.287883511479562371e+00,6.742176284318072144e-01
-1.361077633339450088e+00,5.715979098468662416e-03
-6.291364147405723584e-01,-1.097890769774154673e-01
-7.023305366004601868e-01,7.312487244955738763e-01
-2.631658054411334935e-01,1.348035092311701932e+00
-1.068301145899898996e+00,1.894817894677192360e-01
3.223871694379687458e-01,-2.807399772790753478e-01
-9.951070240400112787e-01,7.978957493730214345e-01
2.079046094075275519e+00,-1.025760878504894391e+00
1.054328388036846587e+00,8.040848763093689788e-01
-6.291364147405723584e-01,1.083753676614077843e+00
1.028048038583054130e-01,-4.903691073105957698e-02
-1.434271755199338028e+00,-8.786267258770011912e-01
-1.287883511479562371e+00,3.101128095706396359e-01
-5.559422928806846409e-01,-2.421718442386153469e-01
3.223871694379687458e-01,-1.314567001582964134e-02
2.005851972215387580e+00,-2.736300753230564986e-01
-1.214689389619674653e+00,-5.864902592242928273e-03
-8.487187803202357328e-01,-8.364039703357838418e-01
1.273910753616509961e+00,-1.311476417856310972e+00
-1.214689389619674653e+00,-9.300667241409078523e-01
-1.141495267759786936e+00,2.820623953115800053e-01
-1.214689389619674653e+00,1.133000901377530178e+00
8.347460224571832121e-01,9.312752318617005809e-01
5.419695350176321202e-01,-2.687604094973720104e-01
-9.951070240400112787e-01,-6.809258873749927110e-01
-1.167775617213579337e-01,-1.248056851810700918e+00
-1.580659998919113463e+00,-1.492356500328859470e+00
-1.899716835812457205e-01,-2.616600000673292015e-01
-7.755246584603479043e-01,-1.427987681685650267e+00
-3.363599273010212665e-01,-1.603557628515307476e-01


==> data/samples/adult_sample_500_beta.csv <==
x, y
5.419695350176321202e-01,-8.263229077492791896e-01
-3.363599273010212665e-01,-6.169557548227752042e-01
5.419695350176321202e-01,-1.043673275021593350e+00
2.491930475780809728e-01,-8.745734172852521748e-01
1.713075484775836488e+00,-2.607961802035138055e-01
3.223871694379687458e-01,9.811015007096883789e-01
-2.631658054411334935e-01,-8.038540987641035196e-01
1.200716631756622021e+00,-3.108028070450454816e-01
1.347104875476397678e+00,-8.582994141400886179e-02
2.005851972215387580e+00,-8.091888983626116527e-01
1.566687241056061053e+00,-6.453858701208745607e-01
1.127522509896734304e+00,-1.323598373527653971e+00
3.223871694379687458e-01,3.486752637074349431e-02
8.347460224571832121e-01,-4.990016270450848279e-01
-1.167775617213579337e-01,8.651977585428125561e-01
1.054328388036846587e+00,8.711210947518323033e-01
1.420298997336285396e+00,-4.002793568947565217e-01
6.151636568775198377e-01,4.699897456806268609e-02
1.054328388036846587e+00,4.114455243643660443e-01
-7.755246584603479043e-01,2.430116605893084092e+00
8.347460224571832121e-01,1.647752107477708394e+00
-3.363599273010212665e-01,-8.860119110863238223e-01
-6.291364147405723584e-01,-3.611701498736649141e-01
-2.631658054411334935e-01,-9.522222797688757456e-01
2.961068199841762963e-02,1.245054491620464082e-01
1.028048038583054130e-01,-6.313938868322607201e-01
1.420298997336285396e+00,1.180226218108095804e+00
1.200716631756622021e+00,-7.996394172307625947e-01
4.687754131577442918e-01,-4.512162512819355431e-01
2.491930475780809728e-01,3.855062644942881811e-02
-6.291364147405723584e-01,3.476367647537403904e-01
3.955812912978565188e-01,7.344515193717948698e-02
-4.827481710207968124e-01,-8.159855469614226697e-01
-5.559422928806846409e-01,-3.139922957729792130e-01
2.961068199841762963e-02,-1.570812227520442583e+00
1.347104875476397678e+00,-1.602982398053083291e+00
-3.363599273010212665e-01,3.853885405602649472e-01
1.273910753616509961e+00,1.588072596666639580e+00
-4.827481710207968124e-01,-1.517739514788665200e+00
-4.358343986147014681e-02,-8.571166620154008209e-01
-5.559422928806846409e-01,3.476367647537403904e-01
1.200716631756622021e+00,1.777382042205870150e+00
-4.095540491609090394e-01,-3.272818321393695107e-01
6.151636568775198377e-01,-6.068462146583425421e-01
1.054328388036846587e+00,-1.326797354781563687e+00
9.079401443170709296e-01,-7.725572406212541932e-01
-1.899716835812457205e-01,-5.619655518438471109e-01
-1.899716835812457205e-01,-9.811649914696787267e-01
2.491930475780809728e-01,-1.027892717107972351e-02
3.223871694379687458e-01,-1.093917215012524924e+00
-7.023305366004601868e-01,7.420132489523499908e-01
9.811342661769587581e-01,-7.523571453443408386e-01
-1.167775617213579337e-01,-1.345355243064630280e+00
8.347460224571832121e-01,9.434256651109718117e-01
-4.358343986147014681e-02,1.997716876256957486e-01
-3.363599273010212665e-01,-8.202761687025715842e-01
-7.755246584603479043e-01,-1.313384415577485420e+00
9.811342661769587581e-01,3.010189696856382380e-01
1.127522509896734304e+00,-8.665332477835859804e-01
1.028048038583054130e-01,5.511280441011046083e-01
2.961068199841762963e-02,-1.573052463650777000e+00
-3.363599273010212665e-01,-2.209465561562947433e-01
7.615519005972953837e-01,-1.208159765133601793e+00
1.859463728495612145e+00,-8.898753691585530312e-01
1.932657850355499862e+00,8.491212331617915832e-02
3.223871694379687458e-01,-1.986637840683276243e-02
-1.899716835812457205e-01,-2.508385204546970670e-01
6.883577787374076662e-01,-1.709968844706190316e-01
-5.559422928806846409e-01,2.623654039113942904e-01
1.347104875476397678e+00,-8.974314198354435002e-01
1.127522509896734304e+00,1.323686763183279602e+00
1.420298997336285396e+00,8.730385849989829028e-01
5.419695350176321202e-01,-7.533633530977961179e-01
1.054328388036846587e+00,-1.847895247137369967e-01
1.054328388036846587e+00,6.176934498670796220e-02
-2.631658054411334935e-01,-4.438975137544448613e-01
2.961068199841762963e-02,-1.384849830028426210e-01
5.419695350176321202e-01,1.453174310021801530e+00
3.223871694379687458e-01,1.995628520542239159e-01
-7.023305366004601868e-01,-4.955368550638473701e-01
6.151636568775198377e-01,-3.953622284391921093e-01
-1.167775617213579337e-01,5.845037654326963317e-01
1.273910753616509961e+00,2.187377545257299938e-01
-2.631658054411334935e-01,-1.172553300197651804e+00
1.127522509896734304e+00,2.796038310837977714e-01
1.759989257181931999e-01,-3.156724728707299699e-01
4.687754131577442918e-01,-8.202951537545235539e-01
4.687754131577442918e-01,2.261267533573639230e-02
1.028048038583054130e-01,-2.020279518861404777e-01
-4.095540491609090394e-01,2.004082547564537631e+00
-4.358343986147014681e-02,-1.590718054492100020e+00
-5.559422928806846409e-01,1.297358309748186111e-01
5.419695350176321202e-01,-3.258959233468745609e-01
-3.363599273010212665e-01,1.564003364413832364e-01
1.054328388036846587e+00,-1.351971533669897418e+00
-1.899716835812457205e-01,7.584637964687460654e-01
3.955812912978565188e-01,-6.109374933539956087e-01
1.713075484775836488e+00,2.013759245156385991e-01
5.419695350176321202e-01,1.616341339023147139e+00
3.223871694379687458e-01,-5.002071778440360106e-01
1.639881362915948770e+00,-8.925674329134238028e-02
3.955812912978565188e-01,8.064048662698225511e-02
1.859463728495612145e+00,7.093114969650538004e-01
1.028048038583054130e-01,5.511280441011046083e-01
1.347104875476397678e+00,-1.481743856287699224e+00
6.151636568775198377e-01,-3.808481562218986594e-01
6.151636568775198377e-01,-1.522396531420566468e-01
2.961068199841762963e-02,-8.198205274557238686e-01
-4.358343986147014681e-02,-4.202193403480067313e-02
1.759989257181931999e-01,1.531525619427648754e+00
3.955812912978565188e-01,-1.746325219194243827e-01
-2.631658054411334935e-01,6.716641389442651322e-01
3.223871694379687458e-01,4.829527225415221059e-01
6.151636568775198377e-01,-3.629642372831275998e-01
-3.363599273010212665e-01,-1.444238886156550494e+00
1.759989257181931999e-01,2.703581107831805053e-01
3.223871694379687458e-01,-1.483680331586801904e+00
-5.559422928806846409e-01,1.512417164637974487e+00
2.491930475780809728e-01,-1.146714644490998580e+00
1.347104875476397678e+00,-4.149927721575458750e-01
1.347104875476397678e+00,-8.449149525139383610e-02
3.955812912978565188e-01,-3.676630376412441947e-01
1.273910753616509961e+00,-5.486190603216007933e-01
9.079401443170709296e-01,3.701283724131793768e-02
-4.095540491609090394e-01,3.788576826887817273e-01
3.223871694379687458e-01,1.129815226271907724e-01
1.420298997336285396e+00,9.449159916892027056e-01
-4.358343986147014681e-02,-6.952406165467903687e-01
7.615519005972953837e-01,6.407602879887427938e-02
9.079401443170709296e-01,-4.791242776513552903e-01
6.151636568775198377e-01,1.313719610908486768e+00
-1.899716835812457205e-01,-5.049249632541045196e-01
1.420298997336285396e+00,-2.535249053059031032e-01
-4.358343986147014681e-02,3.930053600153227827e-02
1.759989257181931999e-01,-1.734744337503532352e-01
2.961068199841762963e-02,1.270399535976365624e-01
-5.559422928806846409e-01,2.435185614764264539e+00
4.687754131577442918e-01,3.244370312684132229e-01
-9.951070240400112787e-01,4.664926824991501020e-01
-2.631658054411334935e-01,-8.038540987641035196e-01
3.955812912978565188e-01,-5.425780001785578815e-02
8.347460224571832121e-01,3.000735307103502211e-02
1.713075484775836488e+00,4.504632217738570255e+00
-7.023305366004601868e-01,-2.025880109187240818e-01
-4.358343986147014681e-02,-1.506956005279936894e+00
-6.291364147405723584e-01,-1.182226184167188832e+00
1.054328388036846587e+00,-1.326797354781563687e+00
1.759989257181931999e-01,1.586325971887057040e+00
2.961068199841762963e-02,9.227699285872107415e-01
1.859463728495612145e+00,-5.207679891080370105e-01
1.028048038583054130e-01,-5.425780001785578815e-02
1.028048038583054130e-01,1.323272905662647159e-01
4.687754131577442918e-01,1.127537020037669424e-01
-1.167775617213579337e-01,-1.514569011112683494e+00
-1.167775617213579337e-01,-1.611341499815621692e-01
-4.358343986147014681e-02,-2.024266379771322011e-01
-1.899716835812457205e-01,-8.607333144122542024e-01
1.493493119196173113e+00,-2.856950758385437550e-01
-4.358343986147014681e-02,2.198707807650324142e+00
1.200716631756622021e+00,7.863148676823098482e-01
6.883577787374076662e-01,-6.521065785118776992e-01
-4.358343986147014681e-02,-7.536576214030519250e-01
-5.559422928806846409e-01,-6.169557548227752042e-01
-3.363599273010212665e-01,-8.860119110863238223e-01
2.961068199841762963e-02,-9.919864710823108611e-01
-4.358343986147014681e-02,-9.171189187096532303e-01
-2.631658054411334935e-01,1.240010146704900507e+00
7.615519005972953837e-01,-1.908932189163005666e-01
7.615519005972953837e-01,-2.512561915976407323e-01
5.419695350176321202e-01,2.808037029790842395e-02
-1.167775617213579337e-01,1.161991075708213028e+00
1.639881362915948770e+00,-1.516410561152025993e+00
3.223871694379687458e-01,-1.485483911522240463e+00
-1.167775617213579337e-01,-6.004197745725952107e-01
1.566687241056061053e+00,1.389394027989103941e+00
6.151636568775198377e-01,4.699897456806268609e-02
3.223871694379687458e-01,-7.369982383151840732e-01
1.493493119196173113e+00,-2.856950758385437550e-01
3.223871694379687458e-01,1.905924150069104039e-01
-8.487187803202357328e-01,-3.962032496287441752e-02
6.151636568775198377e-01,-8.830217654038859942e-01
-6.291364147405723584e-01,2.526665087594910375e+00
1.759989257181931999e-01,2.897500107373057077e+00
2.491930475780809728e-01,2.869415536632404784e-01
-4.358343986147014681e-02,7.546288159744448665e-01
1.054328388036846587e+00,-9.463464061897359780e-01
1.493493119196173113e+00,-1.360799582827570964e+00
1.759989257181931999e-01,-6.576597062078336497e-01
1.200716631756622021e+00,-4.162324794380896364e-02
1.273910753616509961e+00,-7.576729598908970020e-01
-7.755246584603479043e-01,-6.647411305859245445e-01
-3.363599273010212665e-01,-2.788129945059487080e-01
2.491930475780809728e-01,-3.646349218549024274e-01
1.200716631756622021e+00,-3.108028070450454816e-01
-4.827481710207968124e-01,-8.364039703357838418e-01
3.223871694379687458e-01,1.498225838303864910e+00
-4.095540491609090394e-01,2.953899017818742978e-01
-4.095540491609090394e-01,-3.725896586227846474e-01
3.223871694379687458e-01,-8.601068076978386490e-01
-3.363599273010212665e-01,3.853885405602649472e-01
5.419695350176321202e-01,3.550794730092854845e+00
1.028048038583054130e-01,1.284700958999875908e+00
2.961068199841762963e-02,1.071151415740270313e-01
-2.631658054411334935e-01,1.130789142825123772e+00
8.347460224571832121e-01,-9.585443020688871885e-01
3.223871694379687458e-01,4.572754397764607903e-01
-1.167775617213579337e-01,-2.126880585571807591e-01
1.273910753616509961e+00,-2.340709059587818899e-02
-7.023305366004601868e-01,2.852609952032585827e+00
2.491930475780809728e-01,-1.541366411942912018e+00
3.223871694379687458e-01,3.355053165564211848e-01
-7.755246584603479043e-01,-9.993147011357775833e-01
3.955812912978565188e-01,-8.127960582334889938e-01
-4.358343986147014681e-02,-8.607333144122542024e-01
3.955812912978565188e-01,3.734507565047769789e-02
1.347104875476397678e+00,1.233194513054137298e+00
-9.951070240400112787e-01,-8.609231649317740098e-01
-7.023305366004601868e-01,-6.157596965498001174e-01
2.225434337795050954e+00,-2.441367971156458982e-01
2.445016703374714329e+00,-1.098093926441961798e+00
3.955812912978565188e-01,-3.676630376412441947e-01
8.347460224571832121e-01,1.442637606188449162e+00
1.054328388036846587e+00,-5.723598677875595397e-01
9.079401443170709296e-01,4.199128575349518888e-01
1.759989257181931999e-01,4.508964623205933830e-01
-9.219129021801234503e-01,-8.796519186824084402e-01
1.493493119196173113e+00,1.132488304974826443e+00
4.687754131577442918e-01,-1.288352624578791739e+00
-4.358343986147014681e-02,-7.306762160151726304e-01
1.566687241056061053e+00,1.464236916406145006e-01
9.079401443170709296e-01,-5.456289146391629652e-01
1.639881362915948770e+00,-1.314105847551660933e+00
1.566687241056061053e+00,6.643074313128704000e-01
4.687754131577442918e-01,5.417399359108474588e-01
1.786269606635724427e+00,-1.500089095376982706e-01
1.200716631756622021e+00,5.602503615640339607e-01
-4.358343986147014681e-02,3.791462720903727990e-02
9.079401443170709296e-01,1.414530236773533733e+00
1.493493119196173113e+00,-1.496481935506105143e-01
9.811342661769587581e-01,3.010189696856382380e-01
2.491930475780809728e-01,-6.696013038856329924e-01
1.273910753616509961e+00,8.001264929773798107e-01
-1.899716835812457205e-01,7.584637964687460654e-01
4.687754131577442918e-01,-2.126177972530374910e-02
-5.559422928806846409e-01,1.474200255058626396e+00
-5.559422928806846409e-01,2.689347997771480259e+00
3.223871694379687458e-01,-4.212768243536532675e-01
-4.358343986147014681e-02,5.093988999106389137e-01
3.955812912978565188e-01,-6.947470051960387138e-01
2.491930475780809728e-01,-1.345930473526854576e-01
-1.167775617213579337e-01,1.106976374892877472e-02
2.152240215935163015e+00,5.740278303775112750e-02
2.961068199841762963e-02,1.100103619967049279e-01
1.028048038583054130e-01,1.032921200012634877e+00
5.419695350176321202e-01,5.352945107731481578e-01
-7.023305366004601868e-01,-3.213300183524218645e-01
1.200716631756622021e+00,-7.996394172307625947e-01
1.759989257181931999e-01,-1.347585986668988767e+00
-6.291364147405723584e-01,7.655870045730521489e-02
-1.167775617213579337e-01,1.096938795194732252e+00
-2.631658054411334935e-01,-1.432164393115087142e+00
-1.899716835812457205e-01,-5.627970805074231780e-02
-9.951070240400112787e-01,2.239396587605742006e-01
1.200716631756622021e+00,-3.452416912859485043e-01
2.961068199841762963e-02,-4.151066824692577484e-01
1.054328388036846587e+00,-1.466840590505390063e+00
1.420298997336285396e+00,-4.451695122352279377e-01
-2.631658054411334935e-01,-8.216810625470185592e-01
-9.219129021801234503e-01,5.470937205613075616e-01
-4.095540491609090394e-01,4.369044790319795424e-01
1.859463728495612145e+00,-5.262926392260650621e-01
-3.363599273010212665e-01,-1.152947420434914660e-01
-6.291364147405723584e-01,-8.179884699423571881e-01
-9.951070240400112787e-01,-6.605169565266075793e-01
-4.827481710207968124e-01,-5.312002751556534896e-01
1.054328388036846587e+00,5.871521801799984841e-01
1.028048038583054130e-01,9.006998056930267671e-01
1.127522509896734304e+00,1.837222925958530650e+00
2.079046094075275519e+00,9.354899133950415058e-01
3.223871694379687458e-01,-4.054337984997207767e-01
2.961068199841762963e-02,-6.367476714827208228e-01
1.028048038583054130e-01,4.394010133636657711e-01
9.811342661769587581e-01,-1.193930468695588276e+00
-6.291364147405723584e-01,2.878813137348637530e-01
3.955812912978565188e-01,-7.781578309470901234e-01
2.961068199841762963e-02,2.965290048989934757e-01
3.955812912978565188e-01,1.695759624960616885e-01
2.491930475780809728e-01,-5.069183937090631087e-01
9.811342661769587581e-01,4.317785150049432974e-01
1.200716631756622021e+00,1.125359417966855569e+00
8.347460224571832121e-01,1.240570205737483889e+00
1.639881362915948770e+00,1.925778700788570497e+00
-1.167775617213579337e-01,-2.026259810226280489e-01
1.028048038583054130e-01,3.674951290955179584e-01
1.639881362915948770e+00,7.838126544469589674e-02
-1.287883511479562371e+00,3.402901175386882304e+00
1.759989257181931999e-01,1.576681565495448023e+00
1.127522509896734304e+00,1.570837983116547543e-01
1.028048038583054130e-01,-2.795723965840281600e-01
1.200716631756622021e+00,-6.235055977462103938e-01
-4.358343986147014681e-02,-4.648190410055336730e-01
1.028048038583054130e-01,-8.278891745353180731e-01
2.371822581514826389e+00,-2.209712201119114205e-02
3.762510896852694575e+00,-9.571299156984641732e-01
-4.358343986147014681e-02,-1.072112882845668747e+00
-4.358343986147014681e-02,8.856636445470537078e-01
-3.363599273010212665e-01,3.169664133253066729e-01
-4.095540491609090394e-01,1.225310037590398443e-01
6.151636568775198377e-01,-7.592961818327917944e-01
1.127522509896734304e+00,-1.675036349114535639e-01
-1.287883511479562371e+00,3.402901175386882304e+00
1.759989257181931999e-01,8.576132302879940772e-01
1.786269606635724427e+00,7.239204944421071541e-01
9.811342661769587581e-01,-1.828150793107304328e-01
1.200716631756622021e+00,-8.645303248026514620e-01
2.961068199841762963e-02,2.052203975359157828e-01
2.491930475780809728e-01,-6.688608868595055101e-01
1.054328388036846587e+00,6.119276729773405199e-01
1.859463728495612145e+00,6.326308721309814587e-01
1.420298997336285396e+00,-3.970898681668228458e-01
-4.095540491609090394e-01,-1.484790957125992961e+00
1.347104875476397678e+00,-2.672985604970690710e-01
8.347460224571832121e-01,-1.240658360453091025e-01
-4.358343986147014681e-02,-5.101268674889487542e-01
2.664599068954377703e+00,-4.105028073709011127e-01
-1.167775617213579337e-01,4.270322520169467229e-01
2.961068199841762963e-02,-1.127957413162436140e+00
1.786269606635724427e+00,-3.743078058244393991e-01
1.759989257181931999e-01,1.672252317021746482e+00
1.028048038583054130e-01,-5.508364977776718935e-02
1.493493119196173113e+00,-6.411047409057016866e-01
1.273910753616509961e+00,-1.493884797010994525e+00
1.493493119196173113e+00,-1.317452895598875129e-01
1.127522509896734304e+00,-1.675036349114535639e-01
1.273910753616509961e+00,-3.282785473668488052e-01
2.518210825234602268e+00,1.049713478464166627e+00
1.127522509896734304e+00,-1.492115373557148517e-01
1.028048038583054130e-01,-1.861184783503760376e-01
9.811342661769587581e-01,7.244425833707868190e-01
3.223871694379687458e-01,1.783850266017832920e-01
7.615519005972953837e-01,-3.122551635193724362e-01
-4.358343986147014681e-02,2.198707807650324142e+00
-4.095540491609090394e-01,-5.893761532402039260e-02
9.079401443170709296e-01,-1.374692827234113568e-01
1.127522509896734304e+00,-8.247907974448329127e-02
2.957375556393929017e+00,1.133893198819273529e+00
-3.363599273010212665e-01,3.853885405602649472e-01
9.079401443170709296e-01,-3.306098951346318066e-02
-4.358343986147014681e-02,-3.141346836626190964e-01
-1.899716835812457205e-01,-1.662942704901911040e-02
-6.291364147405723584e-01,-1.052159593244131219e+00
-8.487187803202357328e-01,5.888513423297012661e-01
1.028048038583054130e-01,-4.438557300282295476e-02
1.759989257181931999e-01,1.770275953872162689e-01
3.223871694379687458e-01,-4.932168651033937146e-02
1.028048038583054130e-01,-2.477154794085953127e-01
6.883577787374076662e-01,-3.875403870349737878e-01
1.713075484775836488e+00,-1.756672072508076166e-01
6.151636568775198377e-01,1.253299683071290804e+00
8.347460224571832121e-01,6.791100929317550605e-02
1.127522509896734304e+00,1.923956135801179856e+00
5.419695350176321202e-01,-9.403566222988843926e-01
-4.358343986147014681e-02,1.100103619967049279e-01
-3.363599273010212665e-01,-1.481388819204276230e-01
-1.167775617213579337e-01,8.425106214601890686e-01
-7.023305366004601868e-01,1.840830085829408214e+00
2.961068199841762963e-02,5.156487956251536858e-02
1.420298997336285396e+00,1.786413248031351042e-01
2.491930475780809728e-01,-6.507776248752386028e-01
3.223871694379687458e-01,-7.969815099574845130e-01
-1.167775617213579337e-01,3.817339180595076265e-01
-1.167775617213579337e-01,1.460901226166259947e+00
-2.631658054411334935e-01,-1.458116959133452406e+00
-1.167775617213579337e-01,-6.771478620365475320e-01
-4.827481710207968124e-01,-9.073511094803563548e-01
6.151636568775198377e-01,-1.280863021583733108e+00
3.955812912978565188e-01,1.695759624960616885e-01
-2.631658054411334935e-01,3.264627529236110992e-02
5.419695350176321202e-01,5.066080972736969334e-01
-7.023305366004601868e-01,-7.176050077462301502e-01
2.961068199841762963e-02,-1.640578479821680480e-01
-1.167775617213579337e-01,1.684127467017713986e+00
-2.631658054411334935e-01,-6.956108250598540543e-01
2.491930475780809728e-01,1.891970136884394416e-01
-1.167775617213579337e-01,5.654807433768062053e-01
7.615519005972953837e-01,-3.917740536202666823e-01
1.713075484775836488e+00,-1.138664982463356345e+00
3.223871694379687458e-01,3.486752637074349431e-02
9.079401443170709296e-01,-9.740835670915878319e-01
2.961068199841762963e-02,3.819142760530515046e-01
-2.631658054411334935e-01,-6.064570210933267758e-01
1.786269606635724427e+00,-8.936344094450462405e-01
3.955812912978565188e-01,2.374760008023403812e-01
-8.487187803202357328e-01,1.068717515468104784e+00
1.273910753616509961e+00,8.752313584994372286e-01
2.225434337795050954e+00,1.257869401688054833e-01
-4.358343986147014681e-02,1.019645135913740952e-02
1.200716631756622021e+00,7.692567985034501898e-01
-1.899716835812457205e-01,2.090379101212290980e+00
1.200716631756622021e+00,-1.071894554748220818e+00
3.955812912978565188e-01,-1.264118205762081226e+00
3.223871694379687458e-01,-5.146358173275454861e-01
1.493493119196173113e+00,-7.782717412588020522e-01
-1.167775617213579337e-01,-6.771478620365475320e-01
1.786269606635724427e+00,-8.729881654472613217e-01
-3.363599273010212665e-01,1.729742867954671970e-01
1.759989257181931999e-01,-1.347168315526044990e+00
-1.167775617213579337e-01,-3.968430624914470184e-01
-8.487187803202357328e-01,-1.048244858919710754e-01
2.957375556393929017e+00,-8.803258880267039732e-01
2.961068199841762963e-02,-4.578894970430587019e-01
-8.487187803202357328e-01,-6.615801194359187676e-01
5.419695350176321202e-01,-2.843186595720247345e-01
3.955812912978565188e-01,-9.224062556782813838e-01
4.687754131577442918e-01,-1.460091404536459025e+00
-7.023305366004601868e-01,1.054349644762762467e-01
6.151636568775198377e-01,1.477721982195719708e+00
-8.487187803202357328e-01,-5.714201077159362097e-01
6.151636568775198377e-01,-8.081788769868450406e-02
-4.358343986147014681e-02,3.406502656354094549e-01
-9.951070240400112787e-01,-1.242746716167809490e-01
1.127522509896734304e+00,-6.341941819951786297e-01
-8.487187803202357328e-01,-5.879522743438049537e-02
6.883577787374076662e-01,-6.521065785118776992e-01
2.491930475780809728e-01,6.855082215587835100e-03
1.493493119196173113e+00,-8.306761635499486374e-02
2.491930475780809728e-01,6.165600256536251100e-01
3.223871694379687458e-01,8.060118590824955076e-01
9.811342661769587581e-01,1.032934672280131153e-02
1.054328388036846587e+00,-3.108977323048054409e-01
-4.827481710207968124e-01,-5.673098439683312844e-01
-4.095540491609090394e-01,-7.893115489688820041e-01
5.419695350176321202e-01,-1.362029631462929706e-02
1.493493119196173113e+00,5.877919930427013412e-02
8.347460224571832121e-01,-6.240846418307459675e-01
2.961068199841762963e-02,5.287006208679922103e+00
6.151636568775198377e-01,8.768394090116914119e-02
3.955812912978565188e-01,4.938976049918421540e-01
-2.631658054411334935e-01,1.158672505238926842e-01
-4.095540491609090394e-01,7.766932599649641056e-02
3.955812912978565188e-01,4.719508849353460933e-01
-2.631658054411334935e-01,8.408684144663421955e-01
5.419695350176321202e-01,2.792281097862785340e-03
1.566687241056061053e+00,1.392093718988597351e-01
8.347460224571832121e-01,2.484113907266844445e-01
1.859463728495612145e+00,1.910846957428333326e+00
-3.363599273010212665e-01,3.051994947373865008e-02
1.932657850355499862e+00,-4.798362170995547626e-01
1.273910753616509961e+00,-1.191297225377926788e-01
2.491930475780809728e-01,1.437008538284685333e+00
-2.631658054411334935e-01,-1.513486863151420225e+00
1.420298997336285396e+00,8.167194283834157131e-01
-4.095540491609090394e-01,1.485405249332609479e-01
3.955812912978565188e-01,-6.947470051960387138e-01
-4.358343986147014681e-02,-1.499561327544638223e+00
-6.291364147405723584e-01,-2.072298561209847123e-01
-1.167775617213579337e-01,-6.973479573134607756e-01
1.127522509896734304e+00,9.115972255134668911e-01
1.639881362915948770e+00,-4.280924580044163097e-01
3.955812912978565188e-01,2.528952786355124882e+00
2.491930475780809728e-01,-3.364800898101068527e-01
1.054328388036846587e+00,-2.987188214776062556e-01
6.883577787374076662e-01,3.196281342208960596e-02
9.811342661769587581e-01,-3.981625236021100744e-01
6.151636568775198377e-01,1.080402814944552370e+00
5.419695350176321202e-01,-4.460807947289232578e-01
-4.095540491609090394e-01,-1.263643579463281652e+00
-9.951070240400112787e-01,-9.772445782415936089e-01
1.273910753616509961e+00,-9.243522235033599932e-01
3.223871694379687458e-01,-5.745146711841100373e-01
7.615519005972953837e-01,1.517021039736331289e+00
-8.487187803202357328e-01,-1.455971648262877949e+00
3.223871694379687458e-01,-3.729408820838963634e-01
5.419695350176321202e-01,2.375177845285556671e-02
-2.631658054411334935e-01,1.256337291383608612e+00
1.028048038583054130e-01,-6.987300524836445592e-02
-6.291364147405723584e-01,1.540651750512889440e-01
-1.167775617213579337e-01,-2.740344403177128949e-02
1.639881362915948770e+00,-4.787066065084115696e-01
-5.559422928806846409e-01,1.350896156252787139e-01
4.687754131577442918e-01,1.444517126331695822e+00
2.225434337795050954e+00,3.711592441222513195e-01
2.961068199841762963e-02,9.227699285872107415e-01
-1.899716835812457205e-01,-9.811649914696787267e-01
1.028048038583054130e-01,-1.067565962903167964e+00
9.079401443170709296e-01,-9.740835670915878319e-01
3.223871694379687458e-01,2.255055441843819342e+00
2.961068199841762963e-02,8.877140301578682058e-01
4.687754131577442918e-01,7.312961871254537449e-01
-3.363599273010212665e-01,5.197102495161291635e+00
3.955812912978565188e-01,-7.042357175497204747e-02
2.961068199841762963e-02,2.965290048989934757e-01
1.347104875476397678e+00,-1.489267615764350572e-01
-1.899716835812457205e-01,2.075124611968869992e+00
-4.827481710207968124e-01,2.217279002081678219e-01
-2.631658054411334935e-01,1.256337291383608612e+00
-3.363599273010212665e-01,-7.131719981154412968e-01
4.687754131577442918e-01,-6.802196268304579185e-02
1.493493119196173113e+00,-1.499637267752446323e+00
9.811342661769587581e-01,9.455994535594741679e-01


==> data/samples/gaussian_mixture_sample_500_std3_alpha.csv <==
x, y
8.195535778258919990e-01,8.740782224521023158e-01
7.921427794900997021e-01,9.189678627110853260e-01
2.077712569508743390e-01,9.069638698149932177e-01
2.320807528114919305e-01,3.050778372710559738e-01
2.387184665574220432e-01,2.669241450726510534e-01
5.162127095079633854e-01,9.501632436999447595e-01
5.677190587344413952e-01,1.603198122785696178e-01
1.841264910039207003e-01,8.280735762948319145e-01
5.854879969384930716e-01,4.439605442529970247e-02
2.076847511663356127e-01,2.736050011527879633e-01
1.480290478317435598e-01,8.017410146354614353e-01
2.307758546683593703e-01,9.991402463572252035e-01
2.898241298208102945e-01,9.665596524619145535e-01
8.639247576846931231e-01,2.805582902420696301e-01
3.210952474816821112e-01,7.910972693400644129e-01
5.930459136764322237e-01,7.030755707745642846e-01
8.903377156597682696e-01,2.595765462871024165e-01
2.211081349527896922e-01,2.522718449234264693e-01
1.756162334712927375e-01,2.968449535261504235e-01
5.867293838177771725e-01,6.170698589477563445e-01
6.070808522125242801e-01,1.055357144044694606e-01
8.770088584255948394e-01,9.109343279297975604e-01
2.485535334903856142e-01,9.200384961149881136e-01
2.264771866112144372e-01,2.547914343735794285e-01
8.396937891026206024e-01,9.285926749829740423e-01
5.355683840873564083e-01,9.418363629789462399e-01
1.844781940718129565e-01,8.153896257330921493e-01
5.840651260642358844e-01,7.468817015830450656e-02
2.013855423632428809e-01,2.445603969612113737e-01
5.582040282208935444e-01,8.882405599397956708e-01
1.980947669655721555e-01,2.758461024570393882e-01
1.846253085573405228e-01,8.751671690582134566e-01
2.332615775763134391e-01,9.416702834931743871e-01
9.199806565039229111e-01,3.549879042939867446e-01
1.795389141243337039e-01,8.822534493469972317e-01
8.935731530123360855e-01,2.951649344666630315e-01
1.902415512047778423e-01,2.902740004845466570e-01
5.788455263189847821e-01,7.225082169327902148e-01
5.622409457154141643e-01,8.677953653771529607e-01
5.793423333432486944e-01,1.424041696811379487e-01
5.115114456192311199e-01,9.160142548831943232e-01
5.517120129624459857e-01,8.676727581453603788e-01
5.597193888914120397e-01,7.536672832381887677e-01
1.281752276441582572e-01,8.117237088900512987e-01
2.350132230569494385e-01,8.966077555589747616e-01
2.192618295923265404e-01,2.139461079738833038e-01
6.526527374609457643e-01,3.909410847572236669e-02
6.253689527553772942e-01,1.160817343352656406e-01
6.731859561453029661e-01,1.660939942346907894e-01
2.178104671969489092e-01,9.895136358230215423e-01
6.384130670320774525e-01,3.449295364554343102e-02
6.375173297404478356e-01,2.744307727967421062e-02
8.051820778148753854e-01,9.561531368024591693e-01
8.536106674357882840e-01,3.171500614783131500e-01
8.660080448785570928e-01,2.919272386007576991e-01
8.536106674357882840e-01,3.171500614783131500e-01
8.544501807064724952e-01,8.970243305413387880e-01
2.343533716451681181e-01,9.195249248801942166e-01
1.827966882496886158e-01,9.655440721818453476e-01
2.294669181467671182e-01,9.571263333015220809e-01
2.387184665574220432e-01,2.669241450726510534e-01
2.766005679615511914e-01,9.411833218481017171e-01
9.231337458251623884e-01,2.973543935592208309e-01
5.674709568187327191e-01,8.686266863865025334e-01
1.301444462360541732e-01,8.335042340756110280e-01
1.852095345179383679e-01,7.711062953113482221e-01
1.901538717703816772e-01,2.573470908668321622e-01
1.494885198711929375e-01,2.525166594979740275e-01
2.494946728666835589e-01,8.490592528932112693e-01
9.153531122531819442e-01,3.212252059132182924e-01
8.502528416481731632e-01,2.649741049587131525e-01
3.432985471564385938e-01,8.058609777684276887e-01
2.533661999422812672e-01,9.198052672855582257e-01
8.840591886927723353e-01,9.151959308029146145e-01
6.330504317739419351e-01,5.227930496063043497e-02
5.863458042128789627e-01,6.849054398848272163e-01
8.725462239197009362e-01,2.712557826953831963e-01
5.932524363214740637e-01,9.097517323236613274e-02
9.014657159406016529e-01,2.995303564454262490e-01
2.737500419066782875e-01,8.892082150609705860e-01
1.974097441473802172e-01,2.565145725963129952e-01
1.837836090690665725e-01,2.619711832682390384e-01
5.467949961935535397e-01,9.227100812532929019e-01
8.871193269024230110e-01,8.548581970996378399e-01
5.664332836721521769e-01,9.641813637976248685e-02
8.483913753917508016e-01,8.920535554374616760e-01
5.877532509661435034e-01,7.508932054215667895e-01
1.988933389299507581e-01,8.863664171822986937e-01
8.739668719123167007e-01,9.139136261681820583e-01
2.018435714558718674e-01,8.222032558522672785e-01
2.029427197232993585e-01,2.445589555670601434e-01
5.793255967072596935e-01,1.397668711968261257e-01
2.626506034674621071e-01,9.442136137854132416e-01
1.764607098049495448e-01,9.515718706465987609e-01
6.014366106889106334e-01,7.435068694419364466e-01
1.747482585861159787e-01,8.315125006455600376e-01
1.838784471797322642e-02,9.418821088619365733e-01
2.677919386939662805e-01,9.759980613014462847e-01
8.401471888363883922e-01,8.732692496319424125e-01
1.822767242678833832e-01,2.545404622781894388e-01
8.015020649949344822e-01,8.639995614980917615e-01
8.996074217575826815e-01,3.021346470833170539e-01
1.497380293750231739e-01,7.936269888086936453e-01
6.529369661930646274e-01,5.794106222111003457e-02
8.367410718659828994e-01,3.059494794031893949e-01
2.859658579353541730e-01,9.180447439389036735e-01
2.443794609325000144e-01,8.798054983296078602e-01
3.009572207646531994e-01,9.293721781525031700e-01
8.824053449381092928e-01,2.401043697581775327e-01
8.758554512213684307e-01,8.900774848313008913e-01
1.856251860646353224e-01,8.179903380047736094e-01
2.006768477038449183e-01,9.508591794437238898e-01
8.291708025023734052e-01,9.195124707307290590e-01
8.915188148128129209e-01,2.892487148162636301e-01
1.582567025391940219e-01,7.837353126950211690e-01
2.243966735003358748e-01,9.032649531623747619e-01
8.147685746986741417e-01,8.465718699108630840e-01
5.355669758272755265e-01,9.072569376561412380e-01
6.306990398790141006e-01,5.774259100622965851e-02
5.583840960378908536e-01,1.777218270467029876e-02
6.335182081548024202e-01,7.372673605478723413e-01
8.213703593278915971e-01,9.195410832159800485e-01
4.711803056404328394e-01,9.347299834219213732e-01
5.651492016368849791e-01,7.074943126007099403e-01
2.290882157318437362e-01,8.851078523646453977e-01
8.909800792892478283e-01,9.012434774726731934e-01
1.866123503371362458e-01,3.230278192451843111e-01
8.622587674072179631e-01,9.254436615747149153e-01
1.746022541666144012e-01,7.991916684181094022e-01
8.384875815409026378e-01,9.052341661270772999e-01
2.548781355391044334e-01,2.417375955523668185e-01
5.496595638552126406e-01,8.672100755971082764e-01
8.687396370004081270e-01,8.940652095457779502e-01
2.304037990328160201e-01,9.653229231965431145e-01
8.463825849384521982e-01,8.771262320819369629e-01
5.832472055122797094e-01,8.846349921428005025e-01
9.008458885161928498e-01,3.066272625793093343e-01
2.860010055879643742e-01,9.106439595052869818e-01
9.056697243398864616e-01,8.890483262675622500e-01
4.977176587799547192e-01,9.456762667098911335e-01
5.720473974913163895e-01,7.127788832741698277e-01
6.183601607497906105e-01,8.365802733790567158e-02
9.083257599441750818e-01,9.280434641164159171e-01
2.075462111902220685e-01,3.422257872944036716e-01
1.487678455271613798e-01,8.363295309549637624e-01
8.164450932701091679e-01,9.154386712947811811e-01
2.207066048797101387e-01,9.150088977641036569e-01
1.472939295199720833e-01,3.047381153816243193e-01
2.007290766132407978e-01,8.356908819420095780e-01
1.752149001765220537e-01,2.141867074102583035e-01
5.603820834332751133e-01,7.418955055929333797e-01
7.918268296188795130e-01,9.396277380128797985e-01
9.247380705383706490e-01,2.433509681511375755e-01
1.651560282926530787e-01,3.005599160373463863e-01
5.900220747761181217e-01,8.935783958814910166e-01
6.196752988589537825e-01,7.202462478298053972e-01
5.720138147001566642e-01,6.962759293385824000e-01
5.241558646045046954e-01,9.296902765089791743e-01
2.039108656118786833e-01,2.739994434210810681e-01
8.632959302279180624e-01,9.256591951842180199e-01
5.248977416487949910e-01,9.094378136346010777e-01
5.713554030950714901e-01,7.228892524633653838e-02
1.851064325397007437e-01,3.608652743023336718e-01
6.124679781942652390e-01,7.586099793999222241e-02
5.918497435279699292e-01,5.177508463547106365e-02
3.075830274953747501e-01,8.912159997740445316e-01
2.761508910390582106e-01,9.181379474412408870e-01
8.230354532362986753e-01,9.282809480973652771e-01
2.079451180831999313e-01,9.655890710625706364e-01
2.714774307443069690e-01,9.152423333633461500e-01
8.730409316773311001e-01,2.647845178501134211e-01
1.908145637997205601e-01,2.967240573864996511e-01
6.307153194780857897e-01,7.893741369893152171e-02
6.561191403276550593e-01,1.076374015189601047e-01
1.708349547745625641e-01,3.003420487255390459e-01
1.153177339802331641e-01,9.519382234476850835e-01
1.735268173399851788e-01,2.721663622310602770e-01
9.072498377966192740e-01,3.155469176333703940e-01
2.436935081679209858e-01,9.767124004628733314e-01
9.044340414659423066e-01,8.574793349679001864e-01
8.743297873957652788e-01,2.809131934465417535e-01
1.811323777715801164e-01,3.007912447713731452e-01
5.617623036932550828e-01,7.799357706710838833e-01
5.937442522600998307e-02,9.515135666580379903e-01
5.754994128073508408e-01,7.179971196814757262e-01
8.545588326875629415e-01,8.724919994819824165e-01
2.006125653414778942e-01,2.528179206891915665e-01
1.978592625086017243e-01,8.544403952392107815e-01
1.480290478317435598e-01,8.017410146354614353e-01
6.400178903495342686e-01,9.957259745193455802e-02
2.624285290121423642e-01,9.562859596154076325e-01
5.226515373323016300e-01,9.546930985116282020e-01
1.838151846727473226e-01,2.926687478022172995e-01
2.084423251216604156e-01,8.330930177532658298e-01
9.157839918339617524e-01,2.494755889251682457e-01
8.343837355315100179e-01,8.966275866259327820e-01
6.071632089739583682e-01,7.276909364835355831e-02
8.329014401523353595e-01,8.812817904131902136e-01
6.251139256110606057e-01,6.896269154466837248e-02
2.355434702400419078e-01,9.137695576057961455e-01
2.911579876282272550e-01,8.986242763452872984e-01
8.649377483234024222e-01,8.623990683426063786e-01
5.978100547917669649e-01,9.349135973156030843e-02
1.932481793555728411e-01,2.859378785373026810e-01
6.071741906782740505e-01,-6.948421592298831273e-03
6.366442451494548349e-01,1.663812761310867749e-02
8.268416659849449069e-01,8.874472482660065165e-01
8.526170662039259662e-01,9.165552427356459253e-01
1.289369421444510333e-01,8.616400185032349057e-01
2.867437951866902424e-01,9.250797094710008217e-01
1.953510488011832025e-01,2.944224470108701697e-01
2.053700372882776570e-01,2.689868461301748725e-01
2.723189357115390341e-01,9.023113466317486120e-01
8.950335656653509719e-01,2.424621529776638251e-01
5.374213826032981922e-01,9.496885281770917064e-01
2.247006442361725587e-01,9.744086636204778440e-01
2.483712409451878933e-01,8.940336726671820333e-01
8.703869600926205097e-01,9.436008245016849205e-01
1.612033183878757159e-01,2.442594379188510190e-01
5.326137596508174754e-01,7.270019613747215059e-01
2.666593749332950014e-01,9.299925753304796316e-01
2.244320380597712439e-01,2.692963192704902475e-01
8.950989685118900807e-01,2.414638506442248478e-01
8.697447487051492843e-01,8.587635070500552192e-01
6.139339868841607872e-01,7.250507584530156979e-01
8.895872532177206971e-01,9.543877243085380213e-01
1.139243304798457368e-01,8.108192618816930652e-01
5.799830502247693698e-01,9.521293181261936134e-02
6.254557772124098580e-01,6.826634846461189232e-01
2.181803852665122612e-01,9.298008724118091983e-01
6.099122935126547462e-01,7.711763976632510786e-01
6.495391621095527590e-01,6.389159399020388763e-02
1.646724746137840090e-01,2.203973389188456644e-01
2.867437951866902424e-01,9.250797094710008217e-01
8.753113047936433855e-01,2.644643797137740671e-01
8.931241584559839186e-01,3.657839256107122683e-01
5.719804569712181319e-01,6.907368082011957622e-01
2.317247198857862456e-01,9.742499105828420491e-01
2.485032501231883850e-01,9.548084152309556094e-01
9.153531122531819442e-01,3.212252059132182924e-01
2.194976378909708759e-01,8.175378805394534210e-01
2.321459996043121199e-01,2.879571873541821869e-01
8.237778475991133220e-01,3.004936527072049612e-01
2.809263724641130611e-01,9.612579143063847420e-01
5.815475557231012393e-01,7.224389067916914264e-01
1.676074349619955939e-01,8.046286859670882530e-01
9.403064633646580628e-01,2.655504757557726192e-01
8.309621852636582817e-01,9.119509104164145175e-01
5.896464617345347214e-01,1.379061380970620643e-01
8.544501807064724952e-01,8.970243305413387880e-01
2.457151345699340184e-01,9.012955799078091745e-01
3.171591074903817309e-01,9.714355537890019265e-01
1.350423078301143387e-01,7.848224221690012214e-01
5.699099013050580309e-01,7.021545257199779400e-01
2.486347231491487231e-01,9.430455201870423521e-01
2.489912440834343987e-01,9.589607871313999832e-01
6.094300453731265055e-01,7.867984947321897404e-02
8.438229227749756145e-01,9.274638891954271047e-01
1.472183708724801032e-01,8.419239473123633077e-01
8.705448626256044875e-01,3.706971785214256410e-01
6.117103927187071966e-01,1.202123864253941965e-01
8.337058846216370833e-01,9.162690754964527562e-01
6.208407221695276812e-01,7.150207281281648064e-02
1.927462025636526854e-01,9.083278828343706035e-01
1.918725905432314416e-01,2.601983279077487721e-01
2.409521181305833426e-01,3.509227096208677454e-01
1.713119854625416161e-01,8.601701988889086659e-01
8.489080161809043901e-01,2.581023773961560464e-01
6.877616120551762746e-01,9.695233543507685015e-02
5.749506272750877223e-01,7.538278054481249713e-02
1.352679309653756490e-01,9.187138129805910713e-01
1.971739473431352863e-01,8.282946224832855586e-01
8.098368758582765725e-01,9.220676157717160315e-01
8.747613002397612858e-01,3.084163765407473834e-01
6.034183870734466382e-01,7.123220080225963757e-01
6.437009348748965465e-01,6.166985412426818219e-02
1.738995182076298052e-01,2.811834787542761838e-01
8.544309766435610465e-01,8.775121885230159346e-01
1.580943453613304628e-01,8.657584240295167488e-01
8.540209177206113944e-01,8.853942339704624631e-01
8.454320674922594092e-01,2.939157646550503711e-01
8.055418214660490239e-01,8.954320635808636908e-01
6.286085894308298672e-01,3.797640749312883313e-02
8.381069866134365220e-01,8.489018545670088400e-01
2.588823720235484682e-01,8.963580482475874689e-01
6.006749743986665724e-01,6.536024142304039941e-01
6.059185614572114575e-01,7.110602086103330333e-01
1.388180854889953519e-01,8.691594780362821293e-01
8.408742275434490931e-01,2.496845756068632460e-01
5.569489189520371308e-01,1.144015712505468130e-01
1.593421108788463103e-01,2.465372260814134853e-01
5.773230545270225944e-01,4.787034506201059275e-02
8.581408184275099993e-01,8.519258769421728106e-01
2.056798968181623721e-01,3.147398575731796266e-01
6.191473259178138511e-01,7.493250565483672299e-01
5.803774098687773941e-01,6.546890810117251824e-01
6.346480268415480852e-01,6.024013825223555052e-02
9.190897369912054415e-01,2.863366419660228757e-01
2.084423251216604156e-01,8.330930177532658298e-01
1.751624355255982368e-01,8.901311780314729027e-01
6.583223536202443826e-01,1.562296797897696765e-01
3.593985051514698714e-01,7.921460624096388070e-01
1.346679021011951694e-01,8.214110954293611933e-01
8.935731530123360855e-01,2.951649344666630315e-01
5.502585783178319812e-01,9.868927132339725405e-01
8.983850924743336241e-01,2.835699265800585844e-01
8.237065381113782836e-01,9.657406974781636011e-01
9.008012536123165548e-01,2.979976167651975372e-01
1.094982098278509119e-01,8.453338970642870764e-01
2.730997039721611008e-01,9.291147925422280629e-01
8.322163249110268168e-01,8.968534227599002095e-01
2.437525807211073370e-01,9.708237366632650467e-01
5.784279665066445197e-01,4.768896077541998069e-02
1.605091299077379685e-01,2.697553542329643173e-01
6.518208127565739973e-01,7.225921215171450251e-01
6.206165997556866154e-01,2.936200928149514111e-02
2.428431856588383064e-01,9.724218873794741036e-01
7.529679490115842588e-01,8.977832835272632206e-01
6.211545493118932892e-01,9.361391050817281512e-01
5.112638154537391122e-01,8.740410167564908184e-01
6.385276647250431870e-01,8.105801594107957253e-02
2.030736470008654149e-01,3.047827085666062197e-01
2.602558196644995658e-01,9.012594369349576917e-01
1.837836090690665725e-01,2.619711832682390384e-01
1.961811215883527693e-01,9.560647459864199948e-01
1.747720751300375075e-01,8.590307937375974978e-01
8.597455310653538962e-01,8.861286157849181944e-01
8.953478345022402030e-01,2.983265691704248268e-01
9.209208407748460390e-01,8.982346201152767717e-01
1.532786095307837049e-01,2.289701460305494374e-01
1.497045508568991545e-01,2.976695025589328192e-01
8.611605452384316628e-01,2.480492457330619183e-01
1.555071997255474403e-01,7.823568616593696845e-01
9.108192705768467512e-01,2.840340650177142767e-01
8.217182318340102709e-01,8.733244285623540382e-01
8.421984180772160711e-01,8.193159691132909650e-01
9.615840024797236985e-02,8.568264724009398980e-01
1.945690008980708874e-01,2.894551691016669093e-01
8.162770586953197460e-01,3.078188464950906145e-01
2.434006009154136285e-01,2.435857070534878654e-01
2.550481361686064430e-01,9.164674565338828405e-01
8.586975129480636237e-01,8.988302662304655799e-01
2.674369081858257724e-01,9.568307764431340789e-01
8.317088231779901086e-01,9.056369020752764731e-01
2.213069001610380726e-01,9.004057410493897518e-01
5.209378951432200866e-01,9.989531287673856230e-01
5.460526125802460662e-01,8.837031623919867629e-01
5.196596730718222590e-01,9.333657811146626182e-01
5.749506272750877223e-01,7.538278054481249713e-02
1.524729922810492966e-01,8.920146714024824730e-01
2.232513210109239032e-01,2.005741921860620391e-01
6.678109927523733225e-01,7.404171115257537350e-01
8.727495781728897839e-01,9.105062133842082295e-01
1.965958706199049111e-01,2.620657209779791441e-01
8.563427159012824141e-01,2.883328639381839142e-01
8.949610319365165489e-01,2.581962357151665333e-01
5.582403334084720115e-01,8.278394995218937846e-02
2.643015845026578381e-01,3.144505662077492492e-01
5.902991621622935003e-01,5.645231827589293483e-02
8.943811981764365759e-01,2.855609597026799729e-01
5.645856684659078528e-01,8.845173420531423636e-01
2.360930903977189743e-01,9.377568786970912340e-01
3.021191117106367119e-01,9.134222014620857477e-01
1.922456112375532378e-01,9.423050559512824442e-01
8.396822467152513791e-01,9.235250848384807254e-01
8.733032228541953712e-01,2.957599700179434632e-01
1.379336100264513254e-01,8.800633877377885828e-01
1.890971472895386918e-01,8.576152447554984404e-01
9.189043754929110408e-01,2.768923886110359334e-01
5.376366504193859086e-01,9.735245891738156798e-01
5.775272348812383605e-01,7.355721402490735805e-01
2.393306403399815541e-01,8.891982109484822816e-01
2.426527673282312392e-01,9.546575478267933512e-01
2.469223399103360195e-01,9.548094765797605632e-01
1.599440611237275545e-01,3.056166141142008796e-01
6.349150308374706952e-01,6.602602315383371279e-01
5.930231873752940253e-01,6.886748848379840027e-01
6.349164098736438389e-01,4.347465461622409405e-02
2.476813161978547173e-02,8.969598941276780701e-01
1.926992777195674911e-01,7.991760351221741665e-01
2.406638371164911139e-01,9.296902008620917535e-01
9.068518947698852584e-01,8.910031117704356740e-01
8.786700774604261355e-01,8.719415053826846673e-01
8.365728259058451410e-01,2.680347489445823461e-01
1.852095345179383679e-01,7.711062953113482221e-01
2.602558196644995658e-01,9.012594369349576917e-01
6.110435914461305185e-01,7.303354456705971054e-02
8.476943631871145524e-01,8.989927192889406449e-01
2.301722949627770243e-01,2.734078421911302348e-01
7.815060590319915512e-01,9.263956284828647192e-01
1.792590137207506484e-01,2.166036336144820384e-01
5.712658603577556171e-01,6.986940775702721318e-01
1.875008652336139225e-01,9.466384124278117707e-01
1.535518107308417035e-01,8.320826900859282782e-01
2.482075800715046465e-01,9.106262009492964715e-01
1.917765297162611349e-01,8.729366704374972308e-01
1.988933389299507581e-01,8.863664171822986937e-01
5.150274781279758907e-01,9.304661316448026298e-01
6.400651245146713464e-01,1.348319978222449755e-01
1.518540666808636808e-01,8.617246871950785536e-01
5.805117420317876809e-01,7.255141236546562844e-01
6.242838841967192076e-01,6.796186590073920453e-01
2.437319667070664553e-01,9.113383130764522999e-01
3.171661160854520323e-01,9.686315289415863283e-01
2.333478211765728227e-01,9.473997323372062018e-01
8.827229728464855985e-01,2.657718185678247802e-01
2.405014494091158306e-01,9.826763512933868183e-01
2.380784989445593747e-01,9.479588562114829031e-01
9.163698967415577767e-01,2.612732187853360477e-01
2.314878311443720194e-01,8.993678395442334939e-01
2.338000920240219660e-01,2.508014789348970153e-01
6.063478391863201811e-01,1.158314546835670367e-01
9.386154784914699789e-01,9.143751968958530041e-01
8.747613002397612858e-01,3.084163765407473834e-01
8.535264840954250865e-01,8.888797255963103439e-01
6.242838866001170217e-01,6.098106722703405813e-02
1.980968196292541839e-01,3.193147593065079337e-01
9.029382669322706390e-01,2.695681578038827686e-01
2.666622586859391797e-01,9.054590502590232903e-01
2.417606598516060246e-01,9.350821314924101513e-01
9.189534969934776143e-01,2.850615312757747710e-01
7.331678939229790970e-02,8.856809432849441777e-01
2.701361520670873539e-01,9.523360043509699890e-01
2.104645680978009248e-01,9.488474693806103755e-01
8.237569782644327265e-02,9.676964791273010569e-01
1.784013868414628390e-01,2.682119382870205571e-01
8.273361304470299160e-01,9.318505978304376658e-01
8.782446404366696102e-01,2.604040208011133561e-01
3.637197073323993335e-01,8.295828467137935647e-01
1.754117049849799326e-01,2.588381120470115704e-01
1.424872323357018467e-01,8.322477346653529562e-01
2.678469889068541554e-01,9.192321546597530535e-01
2.818625243276114412e-01,9.649364966882174599e-01
3.210952474816821112e-01,7.910972693400644129e-01
1.938270737028671142e-01,3.144858497881006798e-01
5.641277084546648668e-01,6.919864169807289633e-02
2.072468462347100138e-01,8.220844215721504478e-01
8.364531693061968420e-01,3.452470681858510471e-01
2.181332612957186667e-01,9.554971813172941086e-01
5.765217528928963109e-01,6.789462657149890612e-01
1.850903608842333903e-01,2.958487052713358323e-01
5.395472049545905202e-01,9.513646413678259472e-01
2.624011905951170731e-01,9.280991042071087271e-01
2.850924319084471303e-01,9.036891443331096507e-01
2.443009478295586068e-01,9.377043421355349961e-01
8.895162795041753334e-01,8.890256998905133878e-01
9.606059563989481909e-01,2.758004166293768766e-01
1.472143121333076010e-01,8.848217146873850192e-01
5.923764063957900339e-01,6.280564552626883845e-01
2.991650482360068142e-01,9.567102687372533998e-01
5.890991273310570708e-01,9.573132299342287932e-02
9.093460970627396112e-01,2.721855466743969276e-01
1.458261409266894126e-01,8.829065939256932616e-01
1.855053996381380854e-01,3.152160335956285531e-01
2.717976753139440538e-01,9.435978827694443405e-01
1.876692810616560347e-01,8.388351102569129303e-01
2.365358244973841950e-01,9.335067248715721577e-01
6.081417606472037107e-01,9.874784853260454298e-02
1.582567025391940219e-01,7.837353126950211690e-01
8.848156845302921347e-01,3.014997515470089762e-01
1.299798335564823770e-01,8.837163313963298794e-01
2.576378619447269314e-01,9.959791176453052230e-01
2.239536878463962155e-01,9.564339345543549920e-01
6.177226896280541002e-01,1.339493768820622932e-01
6.047572516416711563e-01,7.499731262523193775e-01
2.061610033399809416e-01,3.122431850243597706e-01
5.076569476577499351e-01,9.615187915815326392e-01
5.017419248645491603e-01,9.272861165665159389e-01
1.636431508610798891e-01,2.914622375811522503e-01
8.086680941773249920e-01,9.066037404784961229e-01
1.560414129618821200e-01,3.300067654039124387e-01
5.779987217428970148e-01,9.556349953580213219e-01
8.685459222145004432e-01,8.886365451392984616e-01
8.666508728914006365e-01,3.110092068590447623e-01
5.779058759248755228e-01,3.396286910956588384e-02
2.065598028506666073e-01,2.774717978387887807e-01
5.988703057375720507e-01,9.853378817520935806e-02
8.810768323147849523e-01,3.361442461048205765e-01
2.667309819118073855e-01,9.105792219452180092e-01
2.281409247665410200e-01,3.026852199143751365e-01
2.685649199975788104e-01,9.005854126210628419e-01
1.631201286621092594e-01,8.721325741371969142e-01
1.305898664157496003e-01,8.383264866485004019e-01
8.931674129635084336e-01,2.958536361185722940e-01
1.418980746733768949e-01,3.233732202794548094e-01
5.822530156161026538e-01,6.634584374921527472e-02
6.224260437521688116e-01,7.473595827862227203e-01
6.386040970921712523e-01,6.725571111518426071e-02
5.780899899437484946e-01,1.255841901221579904e-01
2.801466991859167810e-01,8.881580115088528737e-01
5.316366797492848573e-01,9.022488765127431032e-01
1.281752276441582572e-01,8.117237088900512987e-01
7.791245234414380383e-02,9.128491448473309289e-01
5.058725312146471476e-01,8.753802652197701928e-01
8.338050577896898297e-01,8.980447963356997798e-01
2.207317074181898431e-01,2.450398549795707315e-01
1.472143121333076010e-01,8.848217146873850192e-01
1.667307600991749517e-01,9.020936157701382463e-01
8.725515417047940980e-01,9.440305708913568905e-01
6.007173500294783475e-01,7.519512394605730454e-02


==> data/samples/gaussian_mixture_sample_500_std3_beta.csv <==
x, y
9.107281789431379559e-01,4.077922489499409275e-01
4.974152439317089947e-01,1.239381184898972199e-01
4.790328131748944340e-01,1.414926398106992333e-01
7.717964669498659225e-01,3.181248143317257360e-01
4.298131832106253380e-01,4.286364018600532511e-01
8.305042943785287957e-01,4.432136398043426961e-01
4.429138522276964141e-01,1.130607241365727406e-01
4.777200768802590258e-01,3.146725641688106201e-01
8.276485571337399705e-02,1.958919424331344861e-01
4.332750084630667686e-01,4.809962105839092894e-01
6.050956586094105027e-01,4.076746848494302022e-01
3.918156456032197976e-01,6.526117474425979781e-01
4.114303382284729138e-01,5.051852322409379203e-01
6.564208818900599263e-02,1.567664884621849941e-01
4.610466573793765566e-01,2.726218028480764666e-01
8.632409223736589032e-01,4.010072081312937575e-01
7.612782753844576922e-01,2.869399833293838076e-01
7.772052359681073108e-01,2.543858104082954985e-01
7.864322735873934267e-01,2.550437671854270394e-01
4.545446179697038014e-01,5.473538729996861862e-01
4.626179126851920898e-01,4.951453427532044316e-01
4.264014311758642650e-01,3.477808137343672557e-01
8.864163244791095631e-01,4.459968842100005548e-01
9.002742102033284288e-01,4.209055307022476766e-01
4.573782661790616322e-01,2.408994481510513264e-01
8.185902945969776301e-01,3.990793999456493379e-01
4.278869922402828152e-01,2.869669617065717659e-01
4.625860568510751780e-01,3.081433704137317431e-01
3.874441419820803256e-01,5.186204936827770728e-01
8.732288950602936639e-01,4.498226971897235082e-01
8.821913709591872044e-01,3.387365676940440329e-01
4.762904146029559027e-01,1.529458989581527206e-01
3.876224164425252638e-01,2.893055482539557133e-01
4.806843655681830030e-01,3.201699792066245442e-01
4.541433112350186097e-01,2.739224536249622588e-01
8.196515861404064518e-01,2.335594945037045012e-01
4.776648608061561108e-01,5.017395851267383300e-01
4.393728612549065993e-01,3.150402903306439573e-01
5.790859194258763942e-01,3.748525888317899568e-01
8.589238282188195184e-01,4.149991909972409743e-01
8.115571647993542470e-01,2.607862749612517850e-01
4.821976291470652654e-01,2.743071986544755037e-01
7.500298560309816009e-01,2.577490827198749557e-01
4.402814725881393221e-01,5.094811533311495166e-01
4.271263351703384337e-01,5.235161779320869346e-01
8.126667625884673729e-01,3.099119295874793178e-01
4.777200768802590258e-01,3.146725641688106201e-01
8.017393718963978788e-01,2.984422314228609152e-01
7.983942294462987865e-01,2.083586642573477532e-01
9.771925483685792169e-02,1.692732881506715248e-01
4.278569034114648728e-01,5.321327155202679737e-01
4.567846133596665248e-01,4.788358020470405707e-01
4.650941721749760061e-01,4.266858464796419170e-01
4.784004972765594221e-01,2.957487315984129173e-01
7.906309563649305261e-01,2.581291748388724883e-01
4.197872464853359964e-01,2.644168320555694285e-01
4.760208149817125589e-01,9.699422968505938547e-02
1.081049498166527512e-01,1.793443703773798803e-01
8.288262570018941622e-01,2.374871379524759185e-01
8.946021904459345864e-01,3.790948454481129493e-01
7.600386268096446241e-01,2.743714639568101132e-01
8.635211581257333791e-01,4.445052527481774263e-01
7.379128781404066251e-01,2.450606927273985269e-01
8.324087302708589320e-01,2.247377846232738730e-01
8.799540338806057793e-01,3.700673352379321712e-01
7.494580541854015676e-01,2.992508395495620532e-01
7.208130323807722117e-01,2.354915279549397167e-01
3.377766195239247926e-01,6.768564829467480504e-01
4.516704904801604470e-01,4.729542442007588221e-01
7.956409734483617102e-01,3.212251658464624349e-01
7.946692250856385309e-01,3.220055971568576147e-01
4.349146251401633245e-01,2.725347002103903904e-01
4.269790787253540110e-01,3.050513265110850192e-01
4.244158038719949011e-01,3.968324380684873920e-01
8.364404348608034390e-01,3.898657019408279245e-01
4.419998007845846177e-01,5.079958255952737867e-01
7.492545338961750234e-01,2.458682426677779309e-01
7.183970708030666952e-01,2.646318587596897531e-01
7.998153268120206105e-01,2.666033102853633263e-01
4.587931352191427781e-01,5.568058724267029858e-01
4.244731051219154394e-01,4.823898752474250484e-01
4.575816342245305202e-01,3.104633612784490904e-01
8.470378668816193057e-01,4.087333848944698089e-01
7.467381736707581208e-01,2.520204014552214766e-01
5.987592708415007126e-01,4.707319620993423714e-01
8.939249884863479378e-01,3.853967136875920407e-01
4.571664619825161480e-01,1.035324251947790097e-01
8.135418268477780934e-01,2.420183313727867491e-01
7.275633986426723876e-01,2.993827272765093306e-01
4.891796860195446461e-01,8.834761040974600799e-02
7.747688127178297135e-01,2.679706806091607940e-01
6.228590798823407937e-01,3.132004911350090848e-01
4.393728612549065993e-01,3.150402903306439573e-01
7.892329464587773957e-01,2.263921073833725373e-01
4.439640504603713511e-01,5.074704893740022982e-01
3.886898540506381061e-01,4.421456274591074598e-01
4.207037288881714798e-01,2.724375455523323497e-01
4.975941815774432841e-01,1.571268710587584716e-01
4.395397084558510525e-01,5.119415656129112646e-01
7.839894488327090460e-01,2.360871975038753290e-01
3.964435440406802180e-01,4.799537948491752748e-01
8.469871077883704968e-01,3.646994337222669857e-01
7.622417055324975932e-01,2.764709819803651825e-01
4.558311800088646337e-01,3.131991406057996197e-01
4.720156038702146284e-01,1.660771384017165619e-01
4.584724826792075936e-01,4.643735260364380002e-01
4.232774054377460016e-01,4.905623343734570874e-01
3.723698088454954203e-01,6.845697287353251781e-01
9.141779128099233320e-01,4.472399025788674209e-01
8.273241745600108388e-01,4.363985680715851689e-01
4.355798547229269846e-01,5.052881963898674389e-01
4.547523358068848998e-01,1.236920094643681328e-01
4.036415308441173577e-01,3.400371236064374525e-01
4.182128767883405152e-01,4.859420310302751123e-01
1.058796336526768300e-01,1.836706852357921360e-01
7.966703853559359283e-01,2.727664451710217208e-01
1.241368839358610587e-01,1.599436927558139376e-01
7.678421548697912380e-01,2.542829427608625514e-01
3.986348586971325547e-01,5.665610991950575936e-01
3.769564556548831158e-01,7.739117328358706693e-01
7.326540447336403750e-01,2.715260781873631846e-01
3.905816317030439411e-01,3.128257423414688709e-01
9.102306030318353669e-02,2.443944349820806883e-01
8.698880734510889834e-01,4.048351955963336302e-01
4.815543763178888326e-01,3.318810978691463798e-01
7.506495332397182807e-01,2.554272230345396300e-01
7.761293533830303515e-01,2.546219825111634694e-01
6.093886425455710132e-01,1.885996751441583186e-01
4.735954301672673505e-01,6.658121682331831492e-02
4.741833539297055644e-01,4.806221572120537022e-01
7.761236610778502465e-01,2.747964014288169499e-01
1.074623582170355918e-02,1.754804003136043455e-01
1.364532110222378414e-01,1.523263487357681689e-01
3.378962157742954608e-01,5.014035621312412649e-01
4.078953799361240695e-01,4.804655944228150566e-01
8.924083374157042448e-01,4.142285480774263173e-01
5.034157612425545214e-02,1.883395644219473808e-01
7.760795569982382736e-01,2.744797095584102786e-01
8.834844171310065608e-01,3.966680031289136488e-01
7.600598330080080567e-01,2.217725754929663340e-01
3.967609622254032464e-01,2.852489831616228377e-01
9.403019656826028250e-01,4.199752789545157516e-01
7.839654558792534811e-01,2.901460211057897420e-01
8.477399282630370125e-01,2.585848127476087499e-01
8.276485571337399705e-02,1.958919424331344861e-01
3.777920904472942265e-01,7.060630183506789725e-01
5.779951301326998747e-01,1.857684867554039165e-01
4.109955936078926175e-01,1.510784263256719218e-01
7.993853001921381596e-01,2.924560490496477261e-01
9.204572170290410416e-01,4.379883395627804932e-01
4.495312759331634989e-01,3.388467047060652049e-01
8.117420730978341936e-01,3.136349854299951279e-01
3.968876824164270234e-01,2.823279082440167120e-01
4.273489259821562358e-01,2.605352018579121243e-01
8.064001606245088105e-01,3.179181648801425175e-01
7.529592846882841028e-01,2.399856382491259710e-01
8.939249884863479378e-01,3.853967136875920407e-01
4.614892713220721254e-01,2.922417553421760572e-01
4.295416479281465860e-01,4.984659754707527757e-01
7.794204498324426300e-01,2.614056753065136518e-01
7.482485184708751458e-01,2.321843034110179227e-01
7.833905584157840885e-01,2.424155217634054449e-01
7.063414867375856776e-01,2.889699547974931559e-01
4.337942989596621501e-01,3.182234489428085733e-01
9.514642462994757355e-03,1.648271243709605871e-01
4.370966921152907858e-01,1.280236492187054598e-01
4.827759918501262071e-01,9.450701663772193006e-02
8.080093703917351489e-01,2.534065939646859555e-01
4.321949918356298159e-01,1.483173720059995926e-01
8.256721596782512496e-01,4.129976772055370393e-01
4.318757861602205983e-01,4.857099721011955973e-01
7.714324010218964744e-01,2.347100390897104150e-01
4.699930094885722553e-01,3.302152577980627113e-01
3.886329837188765568e-01,5.040330671390524930e-01
4.487663499367824382e-01,3.053224455169729068e-01
7.627429925034312497e-01,2.776552478969630533e-01
8.579656823052705938e-01,4.479491975524767522e-01
7.494580541854015676e-01,2.992508395495620532e-01
4.436971587867615252e-01,7.455173081762430654e-01
7.638019822097338318e-01,2.802935894915182802e-01
4.351181321344326780e-01,4.869635287691474468e-01
4.507923797253536868e-01,3.349219022747367824e-01
5.084797223889451212e-01,2.067993120058969070e-01
4.244330017768264129e-01,3.032993287932924109e-01
8.657559869030208022e-01,3.817448182113566402e-01
8.303808472115832284e-01,3.676783805167093688e-01
3.866217186021726482e-01,5.207896830768423690e-01
4.877373664372950390e-01,5.414282065706136349e-01
7.192663580123652700e-01,3.160309385916899583e-01
7.427871966609611576e-01,2.859812157847966274e-01
3.686684042372267434e-01,7.584170476368176095e-01
3.571161679732579031e-01,6.786835012695893177e-01
8.145831254182137604e-01,3.153955204490321296e-01
8.508302428416401053e-01,3.508489825897758707e-01
4.605780109134613998e-01,3.052627997794173376e-01
5.000693870133406937e-01,1.052575847879812371e-01
8.255220546924861846e-01,2.499329610368763444e-01
4.931071733721886785e-01,5.695732476550950940e-01
4.869186304015061251e-01,9.040913730384705915e-02
8.753590530124591984e-01,4.101368428984970560e-01
4.434011412794330309e-01,4.653190927627130491e-01
9.679137714971833284e-02,1.978525785574867801e-01
8.911067035419426574e-01,3.679677722713113885e-01
8.108243441375402316e-01,2.311479451441569855e-01
7.448427007226747776e-01,2.696477373037317604e-01
8.721594926971978357e-01,3.773963255949155937e-01
4.226961985169159775e-01,4.901482589571170556e-01
8.554570027629352369e-01,3.591733070284514606e-01
8.545980855274410981e-01,3.905786401642049044e-01
7.482039904795885210e-01,2.606411931400196558e-01
8.420573291001108851e-01,3.982666471547203213e-01
4.180259703974892882e-01,3.283985110264822094e-01
4.385482706345609771e-01,2.699100647830479649e-01
9.140269676070419402e-01,3.502622548745820130e-01
7.731568444195419110e-01,2.081208001717182177e-01
7.746824823796185644e-01,3.295783614257012384e-01
4.752203227815945397e-01,1.311967224538157506e-01
7.364363830913567277e-01,2.891264106689314106e-01
5.169855300972053813e-01,3.081711781466739408e-01
8.841558170177916676e-01,4.308304876993444554e-01
7.462348003810571617e-01,3.008132969340303053e-01
5.153583173168824194e-02,1.821392269266308983e-01
4.610944979810502331e-01,4.838510176483695746e-01
4.024598577365776086e-01,3.623714747968928007e-01
8.351434656037051152e-01,2.804714231366665089e-01
4.437351257790833614e-01,1.602255070037685858e-01
8.212541245299128656e-01,2.286651421754855862e-01
4.104590443799456256e-01,3.226711677405320611e-01
4.398342643777178873e-01,4.676922197642828238e-01
7.810069999158851806e-01,3.030433207581278987e-01
7.381024981955411901e-01,2.570435477151984394e-01
8.849919508980278460e-01,3.998159975101681085e-01
4.532277760919751763e-01,4.993400263600749067e-01
8.431923297031097553e-01,4.408166148047242272e-01
8.043324483275196002e-01,1.660994543055033246e-01
8.685974614026445995e-01,4.156719621500351569e-01
3.852639569608781178e-01,4.660709586359725876e-01
4.546532179680863872e-01,2.755429319384051778e-01
4.068532476103923767e-01,3.231157001243174509e-01
5.385044625566505205e-01,2.246631082873115082e-01
7.587084642119635847e-01,2.842846460502777561e-01
8.514756327864738683e-01,4.370980616973908495e-01
7.554305856778800177e-01,2.317708313877603343e-01
8.876825130375513018e-01,4.477082874617538399e-01
7.853490854104246965e-01,2.208298057032267170e-01
8.346531650361501686e-01,3.778271677819622920e-01
7.613719231849028768e-01,2.415633782861658641e-01
4.709096720734941566e-01,3.012706964983495883e-01
8.110402132286118615e-01,3.760381568558385790e-01
4.417934143051706619e-01,5.237351067827504814e-01
4.486558544678374005e-01,3.427884627079509916e-01
8.429099029312969726e-01,3.520341170513568985e-01
3.730693729758829957e-01,7.573638951036627542e-01
8.723428079801262003e-01,4.217895285045517584e-01
7.573254106428594090e-01,2.524193176702505537e-01
8.279735695141967611e-01,2.712152999603696379e-01
4.177771952707724501e-01,4.613233178344269270e-01
7.901020769725424220e-01,2.617045675766191404e-01
3.952191826911682360e-01,7.186833424707819162e-01
8.051203150696466526e-01,2.787580968561339523e-01
8.831603380594570396e-01,3.927806705212021909e-01
7.338708658191064327e-01,3.234164725854613565e-01
9.307927165608346209e-01,4.108273157951747856e-01
3.871082303978653494e-01,4.797073420150985146e-01
3.754016255861449269e-01,4.571402457461793412e-01
8.419429295600113772e-01,3.133372213510450255e-01
7.743326051197076954e-01,2.981584960160937325e-01
4.074225490463206922e-01,3.032335841224029771e-01
7.651389713221767863e-01,2.614769985228289628e-01
5.705556521488368560e-01,2.267331497524585349e-01
8.933694613445867239e-01,3.971241628038450489e-01
7.609589376183604204e-01,2.528798710639913461e-01
7.724977706822269141e-01,2.660048013472441908e-01
4.774455464088971368e-01,3.320115636397928949e-01
4.738051717651740047e-01,1.473320034192617256e-01
7.816554637227636215e-01,3.011584825883408811e-01
7.740160813402204854e-01,2.720537296746644573e-01
8.298371007729735682e-01,1.923639959708196567e-01
4.081624006286335149e-01,4.976657440329365079e-01
7.874384883961395021e-01,2.966178170945049652e-01
4.290032497070472850e-01,1.284946981657080767e-01
4.110405759251133384e-01,7.205471783194697943e-01
8.491055418535902177e-01,4.146013408239960230e-01
7.720072969359865755e-01,2.353180320931547997e-01
7.869731436968301352e-01,3.227034696196650621e-01
3.304017335671113192e-02,1.477472735682074656e-01
7.208130323807722117e-01,2.354915279549397167e-01
6.095455340085773610e-01,4.342745501217704085e-01
4.142614956301379769e-01,4.854702489026504475e-01
4.911972772911954443e-01,1.207571916675463375e-01
4.362266869774530376e-01,1.228291774344445614e-01
8.127170154467164842e-01,3.218782987195430434e-01
4.144960663850795202e-01,1.135666283988660125e-01
8.390479735585726351e-01,2.679846451514309447e-01
8.940976493081828069e-01,3.853622834019703736e-01
5.002468701588445033e-01,1.194068527171467387e-01
4.843001226455467823e-02,2.127532492768113015e-01
4.757438167637891291e-01,1.483972499166655856e-01
5.106896889021366182e-01,1.605152658560874690e-01
7.572706782643517931e-02,1.842611857676877407e-01
5.123068891684220416e-01,2.286689418156746811e-01
3.786506747671452011e-01,3.195417310664012689e-01
5.470536318191873137e-01,4.167688693837667824e-01
4.332642328825139222e-01,2.946434053623344651e-01
4.720543810630788983e-01,5.062908283123551678e-01
8.003990428087872644e-01,2.541183478902433457e-01
8.933182360456600746e-01,2.822185591412621486e-01
7.741841722688153071e-01,2.808220433537636507e-01
7.508733378660432667e-01,2.751983468541272515e-01
1.132011946514618062e-01,2.241366860553257179e-01
7.396825886298536989e-01,2.461106714063815704e-01
4.579558293217733667e-01,4.963778548679232405e-01
7.265550912974018116e-01,2.491056894260422483e-01
8.992948595634168152e-01,3.877444296140788449e-01
8.017393718963978788e-01,2.984422314228609152e-01
4.711241261283808934e-01,1.272772423625984084e-01
3.738698874588192722e-01,3.259216126967565685e-01
4.265323811096068951e-01,7.255388272497230728e-01
9.128787329647333193e-01,3.855996404995862825e-01
8.228470554657617564e-01,3.213436676701718619e-01
7.582152283706662388e-01,3.087681763173380500e-01
3.213134932193787430e-01,7.250891857963810416e-01
7.673661380847153213e-01,3.032571956932192947e-01
4.496068046731804269e-01,3.123230215279544364e-01
4.303892484212212821e-01,2.779013441550632901e-01
8.187461310187086339e-01,2.558839207468313615e-01
7.765155516569215433e-01,2.696638610771268096e-01
3.777670231242899468e-01,4.471926924815303739e-01
8.057650743305772023e-01,2.674339327456229376e-01
4.594788624035061053e-01,1.253925209338862534e-01
8.736346301499783307e-01,3.904225321977261576e-01
4.946586066053303976e-01,3.134355061891876959e-01
1.432310459187918772e-02,1.891179290638089483e-01
3.929921348434514683e-01,3.061879794761692142e-01
7.736973675471721101e-01,1.796008233329242643e-01
8.558730005094919990e-01,4.074892140440777299e-01
4.054775709140865381e-01,3.331771819525500278e-01
3.919008573427396058e-01,5.263407040835819117e-01
5.162991959256528762e-01,1.057916117305047060e-01
8.863905515778243149e-01,3.901351338113073219e-01
8.469825773300034832e-01,3.886584074464337069e-01
8.154329648050048229e-01,2.798762547672120626e-01
7.936459365857650994e-01,2.663014295126626130e-01
5.167309121013734519e-01,2.931873946275013743e-01
7.917652760850787397e-01,2.525026053233996870e-01
5.412392761492753612e-01,2.675167761791471532e-01
4.947959044672373130e-01,2.898206503277247492e-01
4.963707339675740293e-01,3.092144284330916038e-01
8.244392697008431359e-01,3.945171526956908759e-01
7.809436782942656974e-01,2.866003243179282567e-01
8.533692366911871385e-01,4.387748831872971822e-01
7.696545468207254270e-01,2.749248480470193323e-01
7.535799795478571594e-01,2.785905642384970959e-01
4.788302559369709832e-01,1.956422473667334683e-01
4.625003283946005350e-01,4.688104542006346076e-01
4.324307433524777755e-01,3.317313274105647136e-01
7.803521103268153958e-01,2.816609900516556797e-01
5.844081039204539474e-01,2.359745394569047749e-01
3.832850878943178108e-01,5.250179381948375523e-01
5.221427864362521154e-01,1.401731864866222754e-01
9.083882846313224846e-01,4.026437170707041768e-01
4.024598577365776086e-01,3.623714747968928007e-01
4.070012290437298175e-01,5.106424564108700270e-01
8.110050123007532807e-01,3.730554871421266627e-01
4.777200768802590258e-01,3.146725641688106201e-01
4.246239104104294060e-01,5.410592375753427996e-01
4.700971341192889397e-01,2.914509062519347049e-01
4.274109297740748548e-01,4.765578995438317644e-01
4.781047852432005474e-01,1.340138408459860264e-01
7.327969895548043233e-01,2.780439577658699313e-01
3.441991387715252482e-01,7.024685402419423852e-01
7.823257217002115294e-01,2.590605514921129338e-01
1.103307349399643977e-01,2.430355817243418926e-01
8.110320571356560704e-01,2.828196392563369632e-01
8.064001606245088105e-01,3.179181648801425175e-01
3.992178144416853036e-01,5.001679207977443031e-01
8.323734624965729578e-01,2.904703174045554781e-01
7.487309589472086468e-01,2.562111891315099199e-01
7.480930166507022694e-01,2.393157343453445884e-01
3.575398021514069047e-01,2.986950137381295112e-01
7.160457658238668088e-01,2.426892302511933774e-01
7.336971528629024908e-01,2.742955152204144542e-01
6.886547538100069588e-01,2.496898426843520424e-01
7.087942180645866452e-01,2.630272822755821416e-01
4.947959044672373130e-01,2.898206503277247492e-01
4.154355120103840338e-01,2.632283241829253551e-01
8.345912194761062608e-01,2.868791148607592878e-01
7.585462037301874405e-01,2.471994210278424253e-01
4.218098154424220758e-01,2.714658307692078276e-01
4.918227773444541762e-01,1.407037495548082162e-01
3.670077447339912813e-01,7.028309440475618564e-01
7.878622956854999249e-01,2.607446989862161058e-01
4.553981469567431328e-01,2.424770085899803362e-01
8.071424391376343932e-01,2.460150560569949740e-01
4.050143317383484431e-01,7.466314090128746139e-01
7.972808780328527467e-01,2.702856603304022443e-01
8.051603822713394587e-01,2.722544309629820747e-01
4.019216657604734455e-01,4.610948568743445386e-01
7.596567946393173454e-01,2.531688577196763434e-01
6.021136023066110676e-02,1.925575605899197962e-01
8.343357641256023971e-01,4.672971187068143406e-01
3.903674310019372706e-01,3.146767820852701680e-01
4.871411982018749587e-01,2.810404964835459540e-01
7.702640822258486342e-01,3.023904896504958084e-01
8.401258247135107160e-01,3.857228826120768783e-01
8.348993657061191120e-01,4.668847896056810276e-01
4.097324091661609380e-01,3.303088424639539222e-01
4.762459189783835867e-01,2.362265009120110559e-01
4.493005263887451251e-01,4.948909501393063404e-01
4.275776820849711002e-01,5.253230904056351847e-01
4.376152794124235634e-01,3.102200886531455426e-01
4.264782471262871799e-01,3.128597072866711737e-01
4.598068601113952658e-01,5.133263685492456263e-01
7.662825636735581813e-01,2.789638213702131941e-01
4.144993086713336800e-02,2.128961253836435252e-01
4.656079900923277837e-01,3.344463144845821190e-01
4.254274780379538323e-01,5.288028129928592502e-01
1.298561678414546505e-01,1.671691813761102541e-01
8.778658075491215795e-01,4.193713740629970155e-01
8.022444488129242268e-01,3.396923589683680800e-01
4.501908869727707652e-01,4.935511828054318095e-01
8.477460572250840043e-01,3.920002466753765291e-01
4.267280350790463861e-01,5.181697876799307156e-01
4.462699620386368360e-01,3.213281661436678815e-01
9.097462604255934782e-01,4.112578180005613815e-01
8.154738275021690130e-01,3.011156964179502182e-01
4.282577201526591160e-01,5.011622039936549644e-01
4.881555078714966966e-01,9.925236548475319109e-02
7.780582720568341992e-01,2.702101837801882955e-01
9.290102313442488713e-01,4.158775568303510473e-01
8.243076251564420698e-01,2.838985431803544568e-01
4.497844421495811873e-01,1.177392542963283800e-01
8.001499123293847049e-01,2.911392247375331199e-01
4.839024099430159209e-01,3.076033147878470819e-01
9.081772663747520458e-01,4.955834202839726199e-01
5.878389674226410788e-01,2.540071497748168095e-01
8.891970985141333106e-01,3.879076483905939399e-01
8.779938008759606838e-01,4.296100585126992888e-01
3.965435241305439451e-01,2.724971429281398683e-01
4.891646316339440803e-01,2.515590893257993454e-01
3.787779766549553284e-01,7.115340124465733274e-01
4.268256399970276616e-01,2.996047647224983623e-01
8.160498462003890063e-01,3.876123070393485692e-01
3.925385084675744873e-01,4.850424669046886628e-01
4.588982404823248595e-01,4.969818078997690902e-01
7.557399986426815985e-01,2.057568556974393725e-01
4.466445219289457147e-01,4.699329894437329624e-01
7.516876921774363618e-01,2.752325268902193200e-01
4.134016239541808413e-01,2.787621494298524460e-01
8.417768305354067504e-01,4.145538531758588552e-01
4.575510850254750350e-01,3.327521295194726392e-01
4.407258860904198494e-01,3.560317459576503030e-01
8.825851843424487031e-01,3.810400506356258488e-01
6.517296588461626294e-01,3.677032542600565113e-01
7.759475729315853387e-01,2.375548604912617046e-01
5.017443738457699753e-01,2.174437678653027561e-01
3.834062488992692752e-01,3.095802730927795787e-01
8.907745470789487641e-01,4.493099523384729288e-01
5.608789582915524319e-01,2.087185401612339231e-01
7.864322735873934267e-01,2.550437671854270394e-01
7.562843513506082305e-01,3.376706434334227902e-01
6.893758172410022200e-02,1.927926628556019817e-01
7.957251861036224172e-01,2.514960484367458893e-01
7.551891174685957386e-01,2.151979680562447206e-01
4.015643926131776120e-01,3.108188580590305339e-01
5.106896889021366182e-01,1.605152658560874690e-01
4.517175776028564682e-01,5.482820596115076661e-01
4.238473499611679074e-01,4.737004394421527875e-01
4.115735258461201140e-01,4.876324368819906496e-01
9.052435014486531761e-01,4.283971115589411682e-01
7.572109054841085207e-01,2.412267183176695085e-01
5.182322067143878552e-01,3.344791712192081712e-01
8.173899789282084161e-01,2.608234807166767699e-01
3.964225994128455777e-01,2.967302881031024242e-01
4.738051717651740047e-01,1.473320034192617256e-01
4.333277936743541447e-01,3.426314198325908222e-01
4.626287271679294100e-01,3.257740226591770982e-01
8.610366882729143523e-01,4.449349583305276523e-01
5.682856629012682931e-02,1.764735882657337551e-01
4.575510850254750350e-01,3.327521295194726392e-01
4.028914170196241096e-01,7.144869679904670701e-01
7.719339419969240002e-01,2.179229595837071931e-01
7.782093442548213558e-01,2.476783234111858412e-01
4.566602273554122293e-01,1.071303317695464219e-01
4.343010284574765900e-01,3.214102827888060121e-01
8.435009438578084939e-01,4.187698903684932694e-01
7.591392902050370095e-01,2.716465762508821769e-01
4.404805037140893664e-01,2.684674246523430230e-01
8.290257251055099808e-01,2.592310990556447314e-01
8.900128967891317577e-01,3.924803123663382909e-01
7.944035403555171904e-01,2.470785903374504433e-01
7.982246303359590289e-01,2.852361217517766501e-01
7.267931552951198970e-01,2.586755093518867121e-01
4.137709308144431608e-01,5.332312191768548981e-01
4.689511736243345275e-01,5.313803923898993142e-01
8.463024708211726033e-01,3.999057983835180297e-01
8.611021597331897093e-01,4.051719102230254554e-01
8.641186343475172338e-01,4.092363730995557947e-01
4.677953017702033978e-01,5.179108835247175913e-01
5.690044180504522098e-01,2.330562925353466264e-01


==> data/samples/gaussian_sample_500_alpha.csv <==
x, y
-2.006453572052872003e-01,-2.351411765613349858e-01
-6.738161034032778829e-02,-6.296943913199268272e-02
-2.059351959694046552e-01,-2.486592332552141627e-01
-4.283586142813691766e-01,5.914998681946747050e-01
-3.874330188126944713e-02,5.779506496085853179e-02
-2.339566659379366531e-01,2.264341572840064543e-01
3.009207923164909371e-01,-9.341099956682672456e-01
-3.812574607684374173e-02,-3.591232811011398351e-01
3.689113279127352318e-01,9.855181247792164922e-02
-4.213377246183067082e-01,-9.589420782215207772e-02
1.171426590693685210e-01,-2.130873118081654249e-01
-6.529265245713213872e-01,2.546948677133443334e-02
2.642753455466035906e-01,-2.281995256315839660e-01
-3.448076877117495220e-01,3.040558177027667397e-01
-5.956986336483278688e-01,4.446102609960171370e-01
1.530538246703224137e-01,-2.433808600321592797e-01
9.438813244029692351e-01,1.342852090321987324e-01
1.046011114868966169e-01,-1.145105408628643018e-01
1.131890707288949055e-01,6.337000368563425745e-01
1.307798203957372951e-01,3.580824921705638014e-02
9.346472267230672426e-02,-1.268301767708899241e-01
3.222533562183761691e-02,2.744930737974927634e-02
-4.216137825951472018e-01,-1.143886209246748192e-01
1.714600034717913279e-01,-1.547162283834878638e-01
-3.909803690090650763e-01,-1.968542442519910229e-01
1.466792261331253677e-01,-2.737491902815214484e-01
3.595727788543008341e-01,-7.812685397639037577e-01
-6.458890649706647835e-01,2.834593973837535863e-01
-7.591966109920567085e-02,2.607842890198296959e-01
-8.046413095689234352e-01,3.146273360586747114e-01
4.482836386965626252e-01,-8.471586386925872292e-02
2.917203499204666373e-01,1.381984066782919740e-01
3.762068773051704257e-02,-1.982399545913440808e-01
-1.870687949997425215e-01,2.832389374211140010e-01
1.999243540889536139e-02,-2.573521510344900509e-01
-2.672244417411954176e-01,-3.336946554321184588e-01
-1.337842109757627074e-01,-4.228313129933440606e-02
-4.466765531838701730e-01,-1.336122529010341786e-01
-3.759271013892230839e-01,1.440002269505263610e-01
-4.150741738287999083e-01,-1.565089995847541299e-02
7.959629743824167547e-02,1.944756525336144293e-01
-5.242293507665556351e-01,-1.085274569270984063e-01
2.654810957023231305e-02,5.681932463945268408e-01
-1.813002074800595109e-01,-1.785757167198831208e-01
-6.312498143454140509e-01,-2.503529064287600137e-01
-1.736792372001847440e-01,1.354369760853333937e-01
2.754718513576971950e-01,6.719795081868159582e-03
5.553658062332846868e-01,-1.183618159950908522e-01
2.809283755363408686e-01,2.621226733065893377e-01
-9.108292523760699866e-02,-1.770756797701395213e-01
-4.767248897499726246e-02,-2.280555380273646404e-01
-4.231899614175773650e-01,-2.274955866232848331e-02
-2.348140968028778960e-02,9.170458740420220356e-02
4.830919045912084875e-01,2.486016900801315543e-01
6.385230401724421023e-01,-6.942911759947102412e-01
1.757069430361936635e-01,-1.621572254466395191e-01
2.714335290862084915e-01,-5.419495139523847760e-01
-9.107144963671884863e-01,-5.404994051474661942e-01
2.554151615704868764e-03,5.535559867351511065e-02
4.169980040547773270e-01,4.459941736186067707e-01
-1.466705642618127692e-01,-4.529736682358116440e-01
-7.194943698188077663e-02,6.138541682475027184e-01
2.337335063944298019e-01,6.719031127285012006e-02
-6.848904006151501633e-01,-4.548564949171272631e-01
-3.235033075218083365e-01,-2.797566612062057367e-01
1.035055748116303770e-01,-5.666422527226564476e-01
1.981724851905384069e-02,-3.650779806855251387e-04
-9.451537854674276970e-03,3.642011045652399637e-01
-5.385060374182831788e-01,-2.382046017758630840e-01
8.184864623628522462e-02,2.682483095574152432e-01
-3.646482383761838197e-01,-1.758215679848640356e-01
-2.192787900415825442e-01,3.101326821971769898e-01
4.591050107826439852e-01,1.224196727640014387e-01
9.985191582325876614e-02,9.604061265935491531e-02
-1.784272356044848129e-01,1.743932764961325932e-01
-5.286791940340597185e-01,3.255741547210105891e-01
2.150047065718548034e-02,2.571741860116419920e-01
-4.944491996654620247e-01,6.311132814896383003e-01
8.034585038800212686e-02,-2.743202518607791851e-01
1.330158174635499013e-01,-1.616891492961344268e-01
-8.515701506965532575e-02,2.153063045550136501e-01
-4.188286594369243221e-01,2.759134740079758341e-01
9.372640934499358589e-02,1.517111356723342408e-01
2.662558180080169534e-01,5.460456374625151099e-01
2.327853400772758319e-01,-1.934001774269449858e-01
5.274317913738835184e-01,-1.280184757998363565e-01
-7.648629782534197563e-01,-3.591320493858453089e-01
-1.011705463896579726e-01,2.045919131982713857e-01
1.635583450146824713e-01,3.608718842473696009e-01
-2.639948243989668764e-01,-4.819307469310612491e-01
-5.635937702965289342e-02,2.078789887497041744e-01
2.384614485760902514e-01,-5.668745716584653316e-01
2.459196217269054296e-01,-9.360303078053981707e-02
-6.946033968198127573e-01,1.869372714601011953e-01
1.879222067476021829e-01,8.976758097083271937e-02
2.840561578617646354e-01,-1.746667961884278975e-01
-5.695775522408557112e-01,-2.142440931971839324e-01
4.238004529528168751e-01,-6.859470181847758530e-02
-4.507809262499427039e-01,1.415093623036949022e-01
7.022425701018752964e-01,-1.196634064766281536e-01
7.060230573185278802e-01,1.408408402233895726e-02
-7.150177341841597312e-02,-4.429316439559318613e-02
1.091390827789728846e-01,-3.486160301394851113e-01
5.255612022585856580e-02,8.486106978508731191e-02
-2.491787724341540389e-02,4.909331809495298682e-01
1.826222751428240310e-01,4.436775369613334408e-01
-3.520667515184887075e-01,6.982852420341034011e-03
-5.143419123039978391e-01,2.609614939210646023e-01
1.367926530782200278e-01,1.791667832266531091e-01
2.846827689673671613e-01,4.257226829460699635e-01
2.858780976503731419e-01,-1.896741232059669102e-01
-4.071370757998021839e-01,-6.448231472868706793e-02
1.902906331426835185e-01,7.344565824679219479e-02
-1.366205595191824773e-01,4.594916523724774660e-01
4.399303795893099722e-01,-5.201576639405622871e-01
-1.081403875369500167e-01,1.689233098845481507e-01
-1.100151689402561750e-01,-3.660243489251807092e-01
-3.630339671963677683e-01,-2.367073383084422611e-03
-2.159542385757801386e-01,-1.001594376619790450e-01
1.365519182308049806e-01,-2.252404879273461336e-01
-4.644090194773978220e-02,3.095624192983002509e-01
2.067110533991662336e-01,4.728187122617679150e-01
-9.499674876665784029e-02,-1.525088336919668830e-01
5.075366844158856194e-01,-2.088561311356029737e-01
4.662378537854571792e-01,4.768384878870802757e-01
5.763468639477745681e-01,1.805956629407462488e-01
4.370656687344639524e-01,6.154168586149004749e-01
-3.410124957283890233e-03,2.727876403350740220e-01
-5.217565906885317517e-01,2.720142783803945405e-02
4.035575833813221935e-01,2.951749863632797954e-02
-2.529730293895712454e-02,-1.393047275788354689e-02
6.563206056556564194e-02,-1.877127558334631685e-01
5.478234493264649840e-01,1.551396823662060387e-01
1.806340669901507767e-01,-9.769038235747698126e-03
-2.594744006652706658e-01,-5.433899586944611615e-01
4.736490007835906790e-01,-2.651734650822610284e-01
5.261971418438323583e-02,1.508838833928363987e-01
-7.754223809707580517e-02,-4.452437174603179337e-01
-1.792135734887720655e-01,2.418104489214046859e-01
1.315034573559727415e-01,-6.018961459567787053e-02
-3.642723953704966600e-01,4.424279188225334059e-01
-3.669329910838483033e-01,3.169416809211481612e-01
6.859297112908371297e-01,3.186302479430342949e-01
2.933047538427869805e-01,3.646386056864863168e-01
-1.251891164218451313e-01,4.826625800698276791e-02
-8.302967255874017793e-03,-3.432419178606320176e-01
3.234683851151494705e-01,1.473972590135763372e-01
5.360347939782044158e-01,6.874105107638700529e-02
3.864703047414203008e-01,6.372592604771744051e-01
-4.286326678033610116e-01,-6.042945365471833474e-01
4.952441806379976885e-01,1.184777264108837630e-01
-2.507206987502886841e-01,-6.995537199518268023e-01
5.424925298583131994e-01,-1.507850340359461264e-02
-4.675666858237457202e-01,-5.154172910321468820e-02
5.131821723073771713e-01,8.881211465383308246e-02
2.348643821418077982e-01,-4.608978863292387262e-01
1.028472574609853030e-01,6.267164004288142687e-01
2.938846528920437962e-01,5.570673110665695926e-01
3.351449120237751100e-01,2.082989828176607106e-01
2.329692285067851698e-01,-3.313591695497213885e-01
-2.434852224463140702e-01,1.940695829461340505e-02
2.378853414266633021e-02,4.030521353115482791e-02
-4.806989513725158925e-01,2.277456188188128894e-01
1.893336863164973016e-01,-1.008179851514572345e+00
3.833990326251346392e-01,6.589228745258716990e-02
-4.273368443542078787e-01,2.748281464779084304e-01
1.581274243683469249e-01,-4.988766601461175343e-01
-3.843327914519516497e-01,-6.917567948026004387e-01
-2.784229475385552148e-03,-1.482694899406553357e-01
6.748214255730383693e-02,4.487136478690704755e-01
5.221057056094956517e-01,-5.382683116485388330e-01
8.946587870019451216e-03,-2.073599461907991437e-01
2.639028360452930211e-01,-4.231516094310626697e-01
-1.182439491876918075e-01,-3.159583325532052678e-01
1.441289460873026451e-01,-3.651158287905882927e-01
-1.927409191382447040e-01,-1.944753998583630683e-01
7.202261175189129949e-02,-1.933668994854558232e-01
-1.382585070554972866e-02,1.746402040757901175e-01
-3.056820767859714238e-01,-3.418056771628477652e-01
1.811277603073166986e-01,-1.851413386302275255e-02
1.963711064084568414e-01,-3.948927780665791309e-01
1.556370060923813192e-01,2.580821201519574101e-02
2.145598706602586947e-01,2.852382615072602406e-02
2.180142385238262870e-01,-6.148398831710142343e-01
-1.315622187190494397e-01,-2.365831204876346627e-01
1.925562053188568587e-02,3.496526674376470023e-01
-2.132117093266889252e-01,-3.091016959762068472e-01
-2.966412404645444867e-01,-4.776757025465739326e-01
8.872853077246427300e-02,2.423578979575383430e-01
1.392769249376394902e-01,-5.459896786344332620e-01
2.156541593691242709e-01,1.149950765831097947e-02
2.373467012694761152e-02,-3.821529360476443871e-01
-4.052882873158032695e-02,-4.284373295663990722e-01
2.809911427614835144e-01,-5.863513713627072077e-02
-4.555023510297246947e-01,3.664881069760113630e-01
3.662543368409033051e-01,-4.305540050782138972e-01
-4.175209318542483228e-01,-7.273639749719958136e-03
-6.422022247217974711e-02,-3.283327142185218372e-01
6.133113761010011711e-02,3.990241165815676117e-01
-2.309242181099363245e-01,4.760902481623050519e-01
-8.988991079448099830e-02,-1.933605242523106227e-01
-1.901863214834301485e-01,-5.580073894113263266e-01
3.123512868622546623e-01,2.217573443085411530e-02
2.335964914978665152e-01,1.513642223839848366e-01
-5.551652113577932868e-01,4.282295588043179280e-02
-4.419789688577831499e-01,9.963230336909916218e-01
1.820956159654733009e-01,-1.792708343988387854e-01
-4.788797267118137801e-01,2.690467999125565335e-01
-2.501440151357948727e-01,-1.721620409465625667e-01
6.567739113078860380e-02,-7.899946427468453880e-01
-1.576533831749115377e-01,9.868967321472034426e-02
2.328500663623926659e-01,1.880585396750211746e-01
-1.960002524957953074e-01,3.299733272869767586e-01
-2.462783234069477190e-01,1.713133938472226336e-02
-1.359820280311982432e-01,-1.267436038317192593e-01
4.085261701867120565e-01,-1.156426219913355424e-01
-1.091316096105174049e-01,-4.413582933690776144e-01
2.503086956658015505e-01,4.331287787395640687e-01
-7.703329515253866111e-01,3.133421685663880241e-01
-3.836571159636650852e-01,3.139675619768549780e-02
-1.406554115030033691e-01,-3.154882450567684238e-01
3.170707889239484517e-02,-4.253021024176643905e-02
-1.646081691331824706e-02,9.746730936273945156e-02
-3.456908973196633483e-01,-2.434113072473255424e-01
1.502818624675643921e-01,-2.220479476430957388e-01
-1.405194357980918685e-01,2.173065914131920295e-01
-6.970984091945248151e-02,-7.655985255845895732e-02
-2.022940303303674969e-01,3.495293722326368591e-01
-3.360097826612536420e-01,-1.498145312784979755e-01
5.065057956137901662e-01,1.174179051671243867e-01
2.578800259442296516e-01,-6.897399448456494886e-01
4.096573712543609691e-01,-4.805526905995525233e-01
4.437743603477392051e-01,-9.689983464807094826e-02
-3.890308453473957373e-01,6.548989889577599977e-01
1.620662511318627097e-01,5.048812143713866073e-03
-9.687029327619413044e-01,-8.918519729429058573e-02
8.580837830650903109e-02,-5.313016324511607991e-01
-2.518553094055655528e-01,-1.274802782931565570e-01
-5.386425335389513069e-01,-2.783135886682533977e-01
-5.821073059466325139e-01,6.787608671223951951e-02
-2.055075671055883457e-01,-5.593101548126222511e-01
1.698386749871974855e-01,1.240384803909789363e-02
-1.560061834584108575e-01,-2.054408414054719190e-01
1.663950020779474404e-01,-7.841707199826221109e-01
5.227930284802668331e-02,-1.030212280987823775e-01
5.330502761698762137e-01,7.604936700596616472e-02
-4.199223971052397641e-01,6.607047351644071420e-02
2.795505052368416066e-02,-3.166636937596938907e-03
4.734459596123849479e-02,2.872156303386745324e-01
4.280399711512183902e-01,3.162213550405622020e-01
-2.113346372155858743e-01,-1.548190045095554634e-01
2.866690297457777925e-01,-1.816719812570119219e-01
2.528009965645871548e-01,4.073857309390475079e-01
-5.395311610827058235e-01,-5.979206485352114159e-02
-1.719960874449618649e-01,-1.090817408197628791e-01
4.134030678309336682e-01,-1.575764659634652787e-01
-1.396889678732504414e-01,2.864356133529280535e-01
2.970545550863764039e-01,-1.011778896785524989e-01
-6.884766401259004298e-02,2.687023680747395726e-01
-1.940069464281075906e-01,-2.883633582009800106e-02
-1.625101583782616876e-01,-8.624290570105848375e-02
-3.707012746786166879e-01,3.260643393407541279e-01
2.078494687335842306e-01,-7.533615510845345087e-01
4.272967477313603379e-01,1.268163775774402147e-01
5.098993441466400656e-01,2.278347458339827492e-01
-4.068664688565607618e-02,-2.417231074678579950e-01
2.374974600306898470e-02,8.267265892430802898e-02
1.201626237557527899e-01,5.831928171194487032e-01
-6.844474969300065048e-01,2.121878297265346047e-01
-1.465761094020070210e-01,-5.946684852651111797e-01
-2.559193133619503402e-01,2.920973117656230356e-01
-2.524388844928290854e-01,-8.511020335440856732e-03
6.191980098080124284e-01,-3.522950215413994668e-01
-1.577936858099636686e-01,-5.022720594028329266e-02
1.047436141663273812e-01,-1.527329747750280908e-01
3.521524645346870708e-01,-1.312219648557411966e-01
-5.132080658396558359e-01,-2.910905014163057136e-01
5.443829837847720121e-01,3.232340024483134622e-01
7.120297032407074678e-02,5.321468238833865216e-02
6.951084271597039732e-02,-1.269928284113832351e-01
-3.149010222150234323e-02,-2.899177388433857860e-01
-3.212326527559414280e-01,5.358688782245796256e-02
-2.722844077068679591e-01,2.972982678253555111e-01
-5.194597994609706504e-01,-1.127985538728391579e-01
-2.132760845147045614e-01,-5.569087444122053920e-01
9.432555581559323721e-02,3.207704713674096042e-01
-4.895186681733765255e-01,1.151250176691122756e-01
-7.768443088806643339e-03,-1.887552514123319036e-01
3.259767050953705225e-01,-1.440405507573605803e-01
-2.320341029703709146e-01,1.348770446052524885e-01
4.624046958682022090e-01,1.332502116356179371e-02
3.022602855636170593e-01,-6.404485089884269788e-01
1.573716182129500651e-01,3.448879495284677965e-01
3.531180053850792398e-03,1.541587812393495349e-01
-4.069573211656092315e-01,1.654651615434890310e-01
-1.132950684387497992e-01,-6.321213290430148513e-02
2.956839785362986306e-01,-5.765555734463935489e-02
6.060172329698974847e-02,-1.410264747370311156e-01
1.060369101335467551e-01,2.894474769752556145e-02
-1.149005512454044226e-01,-5.108635762039048789e-01
-2.089422162601176636e-01,-2.558571590185316769e-01
-1.745933244042948695e-01,1.978964933331054388e-01
3.700577795109258328e-01,1.593532875447256983e-02
-8.240759228673742998e-01,3.666387114302482875e-01
4.444651911883298022e-03,-1.978305587608248650e-01
-1.043344401623348683e-01,-2.402620260900491522e-01
-1.246114469053076490e-01,2.588575281372416104e-01
-1.777572307105530214e-01,2.156618114377067408e-01
-3.675750807938678588e-01,-1.545021827200554199e-01
-5.045360280234562067e-01,-2.701729316550771642e-01
4.613863832042388036e-01,-2.005805046821146909e-01
-4.749090147456629940e-01,1.958799161146333734e-01
-4.537713766430654938e-01,-4.202663281152007602e-01
5.977891929113461345e-01,-3.653665624691485037e-01
1.707622213421353952e-01,-1.570573410285237559e-01
-1.874276796012922242e-01,-1.821466390381340228e-01
3.526266651190317347e-01,8.031319356026377088e-02
-2.506039165652725401e-02,1.679762370003901051e-01
-1.623675771504275722e-01,-6.913226229204433304e-02
1.953606072914229955e-02,1.135455278859891400e-03
5.226155732447292923e-01,-3.424194068288108350e-01
-4.482329654653205431e-02,-6.793257143607837056e-01
1.647985478404377924e-01,3.138116076273551047e-01
3.488894110662669745e-01,-1.078522890669191409e-01
2.966878641636206404e-01,4.081697493853445602e-01
-9.845906874750022519e-02,3.643449667446562734e-01
2.462461981558613233e-01,-3.549727191863874531e-02
2.791394267617463773e-02,5.391927150498023735e-01
-1.535067405546919894e-01,5.608277130836465396e-01
-3.408064976259848056e-01,2.251514155392758121e-01
-4.274073641065749274e-01,7.272912498131903214e-02
2.694386461316493342e-02,2.680738048726318823e-01
-3.140082286192818484e-01,-1.699105890014815379e-02
-7.901774922726156197e-03,8.975166437914262885e-02
-2.494754345796817430e-01,-3.615238355732141029e-01
3.436423286762945728e-01,-1.111786623170055721e-01
-1.422228190968590628e-02,1.407497855078090054e-01
-1.618444854394873178e-01,3.282338479960406064e-02
-1.288058093274692950e-01,1.881615328858702030e-01
-3.669992766930597061e-01,-7.220628372475831891e-02
-1.987415245899951943e-01,6.336119078912749725e-01
4.234822045722048678e-01,-1.581117496826801583e-01
-5.206933200549844487e-02,2.179024229934678827e-02
-3.345973353759973401e-01,-1.182782659957737070e-01
-2.510692001153514985e-01,-4.583461800397605618e-02
-4.669099261786113786e-01,-5.908108737614618106e-02
2.363931577977503584e-01,2.261938764128828827e-01
1.688338361114549435e-01,4.204856535781020255e-01
-1.263822408594940661e-01,-2.260577169684060417e-01
8.100331521804629564e-02,1.677940052115930655e-02
3.408090976279311013e-01,-9.663396220383660418e-02
1.868574184736439270e-01,1.596564838089431157e-02
4.575241720121737687e-01,-1.565244415052693960e-01
-1.329704990274957754e-01,3.871904981497872877e-02
1.349767336854912070e-01,3.372297944263407121e-01
-3.699265598695005708e-01,-9.001105626940175686e-02
-4.685776220902297395e-01,-2.243405471099882698e-01
-2.197279712035278831e-01,-2.829907077546640060e-01
-4.765501233147926841e-01,4.332543299892382266e-02
-3.156152884791947333e-01,8.371068292106820241e-01
-9.663968658520886990e-02,2.689226645413728134e-01
-1.509246912324347656e-01,-2.151771122843242068e-01
6.130509060307240965e-01,3.035337106602641888e-01
3.852858778146709545e-02,1.393310602129768372e-01
-3.234705242887084831e-01,5.406818169166968113e-01
6.535685211362254332e-01,-5.323779937915114335e-02
-3.150199565435577997e-01,-4.039193817042797119e-01
1.131996270226893059e-01,-8.299103001041663666e-03
-2.338401415175231646e-01,-2.756870932800453700e-01
-2.330772895914375586e-01,2.140532788695893307e-01
2.109355821062550707e-01,2.814849810325541490e-01
-1.886846355474430803e-01,-2.540144529317051036e-01
-9.283694204658467231e-02,-1.889208759224332013e-01
8.418048395457398969e-02,-5.989146852146678413e-01
3.248050737570839508e-01,2.099389184728347735e-01
-1.703159061544611691e-02,1.615467258999679911e-01
2.510291833469704414e-01,5.180263753217508871e-01
8.402216756366662209e-02,2.476320572228126737e-01
-1.640173877528708635e-01,9.802650646873727058e-02
2.598909666474694680e-01,-1.258422049192611247e-01
-3.314190238846616565e-01,2.335382970814941228e-01
-5.009473648756633812e-01,-8.534575671115552861e-03
-2.872281543207018117e-01,-5.598585009683744798e-03
8.321527151983350301e-02,1.873288134878940692e-01
4.624127746703846076e-01,5.090151968312636166e-01
-5.295922986452505921e-01,1.108457996838799614e-01
-5.741858560776403470e-02,2.182990419950509853e-01
-2.305343629931323191e-01,-1.375073070410753884e-01
3.596363396200427665e-01,-4.493201300718150382e-01
-1.823127743824920766e-01,3.360890817914310436e-01
6.550136330153373543e-02,-4.671676486632427294e-01
-3.233323003239332860e-01,-2.201696793217723658e-01
9.280245966903646893e-02,5.716574231817417306e-01
-2.595546167773067903e-01,2.133711044213863206e-01
3.599393402223798888e-01,4.455490346109992061e-01
4.825321585178866668e-01,2.836759885618042598e-01
2.149895760072307038e-01,-4.577556068205812512e-01
-1.439275756760454161e-01,6.629225225224127938e-02
-1.111847174563442425e-01,-1.531477310291893268e-01
4.249156515336373618e-01,-2.840796953175572792e-01
1.191285260564429044e-01,5.842959379762785455e-01
2.474369125278637616e-01,2.318104369927592445e-01
1.608809990205695983e-01,4.230749432280586642e-01
4.086616862691965779e-01,5.437408471897105938e-02
1.454253483993567242e-01,-3.546372005430903016e-03
-6.795886014565334643e-02,-3.261687070728035986e-01
-4.299473930066836647e-01,-2.047941741793931902e-01
-7.568381161430833004e-02,6.896336377308698307e-01
-3.644773473979115996e-01,3.928602931756260408e-01
-1.328404971331148265e-01,5.972658424555178369e-01
-3.031306563644757257e-01,-1.024256512117246165e-01
-1.307021668092739342e-01,-4.450820430392440352e-01
-6.690591982847493568e-01,-1.652163378348061873e-01
-6.635566599280028066e-02,-4.923410116485130855e-02
-1.110146474892554774e-01,-2.415479496180736041e-01
3.101984796056890814e-01,1.624152589875427488e-01
-5.178165243795769257e-01,-3.510317440847423032e-01
3.829520785979505515e-01,-3.962342649240125497e-02
4.675861739566290753e-02,2.881186561502688814e-01
2.636447222949355185e-01,-1.733107956458539711e-01
-1.853751404375839351e-01,-1.015245560276847536e+00
-1.914617633799106933e-01,3.991422591625219951e-01
4.223373447434047301e-01,9.810733515138735095e-02
-3.907250576827935862e-01,-2.529133961471011216e-01
-1.613096275416442404e-01,-9.054609271882668731e-02
1.029528227439487215e-01,-1.598215256500347403e-01
-1.986538721420752496e-02,-2.878205499333377770e-01
3.923214894288766241e-01,1.272158055442873248e-01
1.555697787297797563e-01,3.292804294595292891e-01
4.978613481935538765e-01,-5.636690596146878840e-02
-3.714282520860182624e-01,4.487255900887004295e-02
-3.101648104867827938e-01,6.645713660695104497e-02
5.379257942899862144e-01,-3.926423415645000081e-01
7.660412483865199074e-02,2.601248881342920760e-01
4.353068080994294542e-01,-2.390739463987309743e-01
-6.100652235801855561e-01,-7.870013764255089084e-02
-2.847243720714161697e-03,2.545705841912667688e-01
4.094037552173517835e-01,3.934964023230250185e-01
-8.378032753137805433e-02,2.063590373171541037e-01
-1.289100639160830342e-01,-3.182497734936018952e-01
2.442504872243501587e-02,2.797109205532735676e-01
-1.211578823042122437e-02,1.294407918210637720e-01
1.331262551600204680e-01,-4.583293255747453165e-01
2.532141513918936826e-01,2.540889565035109876e-01
4.679779576842256206e-01,-1.979494399661649740e-03
-4.646086439907970989e-01,4.266258072336602813e-01
-1.369629618759364842e-01,-3.695052001572688982e-01
-1.557395065934288336e-01,-3.038889708407646259e-02
-4.954310334779356562e-01,-2.125589515562463228e-01
-2.307492603145849808e-02,-2.116561366650890064e-01
-1.413199842127074377e-02,1.662402394070295383e-03
4.285240850050818784e-01,-9.421112581970747524e-01
2.354892708342958690e-02,3.876562800958577304e-01
1.912525160533985746e-01,3.180384813514399722e-01
2.296123258373150289e-01,1.281669956572651647e-01
1.204010988915433095e-01,-2.995988119900100388e-01
-3.349051656447371017e-01,-1.944794513058576424e-01
4.741065779884384157e-01,4.103377460719970227e-02
-1.951776924184808401e-02,-4.641432605390652388e-02
1.201506025329385496e-01,3.251322815905141050e-01
-5.044187573939865610e-01,-3.207192255497246514e-01
3.344361778981331801e-01,-4.683701689268673363e-01
-6.986039415641029926e-01,4.123443671083864004e-01
-3.423426680334759054e-01,1.396408456893218630e-01
9.779472720148431331e-02,-1.049664655072944930e-01
-1.163483285391674893e-01,-4.128079931519950674e-01
-7.546296366712161585e-02,-2.356470021960813122e-01
1.200044559785160975e-01,-7.496268527290055328e-01
2.306729359160415993e-01,3.759381684621735942e-01
-3.334938477788820105e-02,-4.100758273139986088e-01
-5.273363503106246464e-01,-7.375680012071757219e-02
1.761588232749508875e-01,1.838831024174551465e-01
2.163813359087005672e-01,-5.303000501291223884e-02
6.568092253554641546e-01,-2.534490503865197697e-01
-7.327048308430978985e-01,-5.460426434809028118e-01
2.062342629832239205e-01,-6.204720082974481826e-02
1.250511555896378357e-01,3.065134532372292692e-02
-6.427870431088222869e-01,6.140651259053711009e-01
-3.661583762549548982e-01,-3.478594705153202626e-02
1.244684199783620965e-01,-1.725098753054372658e-01
3.560846007677312963e-01,-3.751819713841862969e-01
-1.820232063434144010e-01,-6.818490002790436599e-02
5.437244904885280006e-02,-6.340933496705319916e-01
5.174168656790075760e-01,5.972901515933408678e-01
-2.197709841254224250e-01,-1.645330144601068467e-01
-4.499776448752995095e-01,-3.436384995486885252e-01
-3.794174224614808161e-02,-3.203733159888764170e-01
-3.744054961627090589e-02,-5.300013383288756375e-01
-4.409163006187849509e-01,2.740483932183612192e-01
3.339454784057910852e-01,-7.748672290455306255e-01
1.587142497256040230e-01,3.247083182353078384e-02
-1.940987802463439438e-01,5.238794063206858587e-01
7.914257930103385519e-02,-2.245181252342638711e-01
-1.866272122510924669e-01,-8.215111646693902536e-02
-2.394803261836261910e-01,1.731080827417577073e-01
6.084623061916708542e-01,2.933188038006367404e-01
9.148341817965853495e-02,-2.604512822729940780e-01
5.209141706775709951e-02,2.328383993205493940e-01
1.915848784881679645e-01,-3.767331653185349016e-01
-1.719296254084007325e-01,8.264937130617579231e-02


==> data/samples/gaussian_sample_500_beta.csv <==
x, y
7.776263204879967361e-01,8.591435707937586930e-01
1.621165151061139120e+00,7.351922574459688331e-01
1.052461790045094103e+00,1.143744137326385024e+00
6.216918182524038272e-01,7.640225425388295077e-01
1.372860566181089315e+00,9.222411333677613676e-01
5.936875144731343923e-01,9.403781111278757265e-01
9.993704405046947015e-01,6.574545932410913451e-01
6.909402308003980142e-01,1.328466089005829964e+00
1.242781012887960612e+00,9.688092041257270193e-01
7.296318925213400863e-01,1.195368121951725149e+00
5.566183335856147441e-01,5.165754656661978306e-01
8.737576264328177356e-01,9.411892824121412815e-01
7.637734287765349794e-01,1.282791212344174259e+00
8.034040487210277748e-01,1.053520487274899997e+00
7.217834470727533258e-01,1.104011582011326542e+00
1.246642960428286706e+00,4.117575743502247532e-01
9.225308541849128741e-01,8.485430509671754162e-01
9.223775381275188812e-01,1.072613616349423094e+00
1.335783114111811942e+00,1.098699163508602528e+00
1.263305427207477072e+00,1.038919895383640490e+00
1.045405583327907006e+00,1.078681542088569367e+00
9.000645958125735868e-01,7.791466642286637434e-01
1.388076438259606249e+00,1.028172387960986311e+00
4.672979892005494351e-01,9.400104604090451232e-01
1.162811923261932723e+00,1.128575752304584290e+00
6.472722055892438098e-01,7.613049328955281414e-01
1.296052732558069520e+00,8.976622441664786622e-01
1.483734268125050493e+00,1.218308274132687163e+00
9.764737134513673533e-01,6.780245044925581333e-01
1.545748035856279401e+00,1.291127453749627119e+00
1.281545984968471386e+00,4.500035772399285650e-01
1.054936950837700227e+00,8.351102988589798048e-01
5.022149514361782252e-01,1.065448391484289603e+00
1.098559526362200556e+00,8.658855553191981969e-01
1.329505867602982949e+00,6.025198917711657165e-01
1.163262411185906453e+00,1.253403583419275158e+00
7.419007610343913983e-01,8.243309081044072339e-01
7.461770725134229121e-01,5.724462541282506756e-01
6.002001762811708385e-01,9.869651158219278075e-01
8.866329729484762057e-01,1.384289630775517699e+00
8.000522096659479221e-01,7.733602318653318708e-01
1.163976947143458229e+00,6.082101098401240247e-01
9.661888208242125353e-01,1.541204105904233401e+00
7.747415407381015306e-01,1.411398591630058208e+00
1.120069593709599687e+00,1.092402505884072950e+00
6.546140038706114161e-01,1.037630708626276377e+00
1.130908624194520984e+00,1.122131864304056759e+00
8.629746683459571521e-01,8.006464092954754808e-01
1.143588042701885854e+00,1.156023374742557230e+00
9.059221905464618363e-01,1.059818552762886501e+00
8.200993819198281187e-01,1.294113443788716511e+00
8.807611257798640958e-01,1.130480320848282094e+00
1.235438735010817579e+00,1.065386354826499016e+00
9.904872910608361058e-01,7.528615288054683052e-01
5.045675235112700996e-01,9.227248788754248698e-01
6.174934383464264487e-01,7.928204041698971860e-01
1.280950881620533721e+00,7.253489443342380216e-01
8.674504566332981170e-01,8.413166153427779070e-01
5.978024190199047183e-01,1.641040109102887667e+00
7.956202106463130530e-01,1.130420829119309412e+00
1.317873378150454133e+00,1.135026491989315156e+00
5.906152731654392696e-01,5.095882361876542532e-01
1.521202519689427657e+00,1.086987087447815359e+00
1.337347939385103546e+00,1.137031453711597084e+00
1.040446119973330141e+00,1.184043909131666572e+00
1.132282644959994089e+00,1.206774763539287143e+00
3.719111827473906562e-01,7.391690479163877114e-01
1.568660860175612237e+00,1.124519871683222982e+00
9.564173625763379150e-01,1.827657301288168501e+00
5.973110870165163622e-01,1.340367346516012415e+00
1.248371239339138850e+00,6.526079298635117931e-01
5.487189468304249917e-01,1.308127027891518468e+00
1.001451906987633977e+00,1.692354302822911993e+00
1.090335536196635147e+00,9.712065085511033535e-01
1.636875293746161475e+00,9.602925747311291671e-01
2.192478291887161035e-01,1.163450266210774409e+00
5.167734318093197832e-01,1.142421935318399084e+00
7.775120674244457852e-01,1.204444394854608413e+00
1.377697557635378489e+00,1.243822002110039682e+00
6.888217304687993536e-01,1.214671494630628290e+00
1.367704437207210022e+00,1.087867332004736953e+00
2.441335280548658782e-01,9.809222428591957144e-01
1.107827423526155153e+00,1.276314134185548843e+00
9.991971689112539856e-01,9.182169068365481079e-01
1.346744941491219816e+00,9.335895965033005339e-01
8.568153081664283688e-01,1.201221265897760793e+00
1.069626315847196363e+00,1.158122501435342899e+00
1.285669734075907789e+00,5.522962051044341125e-01
8.592964885111136208e-01,7.199323036246698670e-01
9.677489497583321443e-01,6.755644496920236719e-01
1.004497993894948982e+00,9.422723566572067666e-01
1.087410237573686711e+00,9.225612077027105506e-01
9.960736236970491042e-01,6.958167096823064668e-01
8.367646230290483045e-01,6.733733092090639083e-01
9.595674423209771264e-01,8.146118843982862456e-01
4.108545323411263439e-01,1.471042441400715273e+00
1.081079060305389694e+00,1.002295069514764547e+00
1.199075723985765674e+00,1.337244480153918724e+00
1.261645289606867948e+00,1.427860185341255583e+00
1.268485392946421264e+00,1.043789356259466672e+00
1.177391804359944061e+00,1.139820800871042428e+00
1.421132695418869218e+00,1.335913924078927284e+00
5.866730656875476235e-01,8.102429259268049133e-01
1.098041622982413035e+00,1.461455946027947705e+00
1.462270076436065436e+00,9.706881966750605661e-01
1.133021796321828312e+00,1.266235858417703142e+00
1.075496451975543666e+00,1.882984115493508526e+00
2.699391103563514305e-01,4.573902211547201668e-01
1.676725753442938505e+00,6.963903903612241875e-01
9.880175181678122476e-01,6.374738083313944426e-01
6.927784088508280869e-01,9.103865279858120996e-01
7.439648056665868481e-01,1.406889498492288393e+00
1.069571597091104165e+00,1.176433993828796210e+00
7.458854157588260536e-01,1.179888278495805354e+00
7.790417577469020971e-01,5.439528381772890109e-01
1.206077545788677208e+00,1.116253308824394219e+00
7.818495045773679042e-01,1.090499890761734925e+00
6.489326644668182986e-01,1.033601161413015390e+00
9.685466288976023463e-01,1.440521935295999034e+00
1.274506305904701486e+00,1.083133713221030137e+00
1.047990648375370704e+00,9.858923015592291339e-01
1.241603488104148445e+00,6.050911949430735071e-01
9.863742777578019538e-01,1.058785817596966439e+00
1.472449511042217329e+00,6.279233876621364008e-01
4.220833025244673520e-01,1.270976005449315771e+00
9.318943171304924222e-01,1.120610940618004259e+00
1.143090403211961981e+00,7.546518913097721715e-01
1.182559164605343716e+00,2.537742425484724729e-01
1.533525526754325075e+00,5.923687373144197466e-01
1.484126990607383290e+00,8.502853596297290650e-01
8.094907060342184657e-01,1.461105691817533581e+00
5.568517575095925931e-01,1.113602950028290905e+00
1.061504585905962861e+00,3.827244181889548624e-01
1.181438713230462900e+00,5.546664202445182879e-01
7.662834543679010180e-01,1.528157501523967454e+00
1.711889300585733409e+00,1.378053299023086709e+00
6.144563527672768366e-01,1.189618459802502359e+00
1.297616644180581424e+00,9.830310711240946020e-01
9.675474052852542917e-01,1.529097787729068791e+00
1.261241676916460497e+00,1.268455428661045437e+00
1.436592836502616155e+00,1.144664387943083783e+00
7.071756447975001691e-01,5.354569028684719179e-01
7.137407978864269698e-01,7.418513080952815475e-01
1.613271029632464604e+00,2.474206012395578913e-01
6.425709342872276686e-01,7.238283052088025915e-01
9.071746619044553928e-01,1.102227332175371721e+00
1.112741048710714775e+00,1.826706170715222122e+00
7.730510677687545407e-01,5.256307958875783282e-01
9.260740527723904103e-01,1.307255556822389808e+00
7.365704672732987790e-01,1.199469167202525943e+00
1.076466508971768210e+00,1.261895483672623275e+00
1.069439323934314956e+00,1.378598451299624994e+00
1.147319458436477424e+00,1.325207904801194214e+00
1.051729303493895484e+00,1.287371414985398976e+00
1.270924231636625379e+00,1.066688404965811632e+00
9.842223561994831726e-01,1.340763160526474262e+00
6.890543413562602026e-01,1.024233437617746878e+00
8.802574769045298231e-01,7.830107222117279608e-01
8.046227850235886381e-01,7.710371047922172094e-01
8.201434141329023708e-01,7.177868231002351163e-01
1.254506019563376817e+00,1.170853123467550105e+00
1.166393842310838425e+00,1.307328237832755757e+00
1.051074879873110213e+00,1.145395886368281380e+00
1.062243275026927503e+00,7.104057265068477456e-01
7.487472355123221401e-01,1.160724350438555375e+00
1.591510578432649314e+00,1.136080644912322413e+00
6.470586994346658738e-01,1.100293587940016415e+00
3.049436131398030048e-01,7.591696446495077577e-01
1.554496227667970576e+00,1.165910509613489188e+00
1.136157729645956627e+00,4.951331715986104776e-01
4.213510375312512490e-01,1.376252278502517079e+00
1.024827305897057395e+00,5.919189130677310340e-01
1.002262214959064979e+00,1.402552380274996402e+00
1.052023715261238834e+00,9.094656758358103943e-01
9.964077099269323945e-01,6.679206821191856491e-01
9.296800957402666654e-01,4.488081350572878936e-01
1.528472272495353446e+00,1.335825818738333837e+00
5.999992588837496088e-01,7.249841697605725610e-01
1.080992824198079294e+00,9.183134777996991849e-01
1.357500622402195933e+00,8.753051030845049318e-01
1.432392150524348651e+00,5.365977609256955549e-01
1.781924038670569255e+00,1.005291595014807138e+00
1.574873756560272176e-01,6.982626812513468284e-01
7.708860611779264627e-01,1.026734051783643853e+00
1.289219966839097786e+00,1.133806101149675172e+00
1.603664285063715944e+00,1.149877705978269216e+00
1.004504636379891513e+00,6.505436742759156399e-01
8.411330455972817477e-01,9.216784355025395836e-01
7.810337942543400525e-01,1.255478365804712171e+00
2.825813908584442480e-01,1.034644109190517858e+00
1.070080304533669535e+00,3.719038839582434752e-01
7.620106034446207932e-01,1.239257517496032523e+00
7.937963980948304910e-01,1.004033220044310726e+00
9.874054420750266736e-01,9.580909104305189716e-01
1.351093209036723808e+00,1.063271138312450459e+00
1.512392028360238339e+00,6.364081378643818843e-01
8.060169558871371764e-01,1.175869617551080104e+00
1.329913803084383783e+00,6.787112304211813107e-01
1.091069572631771845e+00,9.031675887427201843e-01
5.526349666741127153e-01,1.112470209353175532e+00
1.173346251873242929e+00,7.584651678957714527e-01
1.191314669578110053e+00,1.026241815632087384e+00
9.605306824294477241e-01,8.424093625724975443e-01
1.367535803171208153e+00,9.634628157964595374e-01
1.440457267593112434e+00,6.056642771062943353e-01
1.317090838933007158e+00,1.157808193359412208e+00
1.333387569611431900e+00,1.097756755748257707e+00
6.437457779833064553e-01,1.227240964053078587e+00
8.601811671274619542e-01,1.167458295411031743e+00
1.070076442334243927e+00,1.308295764916846737e+00
6.993372702886260228e-01,9.198639022409352828e-01
6.374349651677329032e-01,9.246942246308946789e-01
1.312174161181729026e+00,6.911611251248905852e-01
1.597320626337303207e+00,6.448552869392680797e-01
6.993300073438887265e-01,1.043250075530507415e+00
1.212494359840397662e+00,7.292612103959226211e-01
1.348591172463444066e+00,1.222327806898030778e+00
1.000297453695586869e+00,1.184972973512419259e+00
9.381520826494381682e-01,5.633747786687385295e-01
1.375388865585608134e+00,7.052416012756097530e-01
9.381648879062849389e-01,1.067594735939440431e+00
1.222366004085591484e+00,8.278501829000222134e-01
1.379618796003869274e+00,9.093325647798962130e-01
7.446097810902356784e-01,4.469120057844764293e-01
1.142398434535133678e+00,1.051142761801177494e+00
1.112406385947094956e+00,1.445622964043271175e+00
5.841549532513046206e-01,1.032147833752496302e+00
1.509992409432392879e+00,1.178678585260098277e+00
9.898495563960088006e-01,4.672914505296695831e-01
5.339941437165347526e-01,6.850061618083056469e-01
8.434560815106373344e-01,6.239750704738391551e-01
1.221016814556898034e+00,6.541465489348359252e-01
6.022087189286009501e-01,7.866539322148415891e-01
9.520935513858713728e-01,1.475717205768642959e+00
1.735201539718808084e-01,7.205387927512164614e-01
9.698600980641253200e-01,1.118506158611872081e+00
1.557529042639998362e+00,9.444944553000358400e-01
5.747749411517475426e-01,5.889793024600022964e-01
7.724740625501316238e-01,9.997701045357458849e-01
7.507255335535542029e-01,6.200936853557872386e-01
1.261705142704929727e+00,1.241838284662671654e+00
7.774548672285558348e-01,1.179913602490619162e+00
1.136375995262122185e+00,6.038924757644935637e-01
7.759363397926047901e-01,1.272715862511224039e+00
7.652706775641570092e-01,1.397220624525240984e+00
5.533441668944008018e-01,7.883096860550176110e-01
6.865544893959810713e-01,7.195075983817843523e-01
1.020470501087708426e+00,1.172671092699455464e+00
1.099306048834589822e+00,1.051612912137095401e+00
1.279282187913712621e+00,6.223369179672992857e-01
1.685615962926583000e+00,1.064714532407149861e+00
1.666441646411334965e+00,6.869127045065901438e-01
9.408231896884263756e-01,8.225952568893329930e-01
9.988483819947677755e-01,1.307081606723266676e+00
1.084711640499262719e+00,1.185409915684356497e+00
1.232781215796980412e+00,1.770208388553415002e+00
5.994443083394052074e-01,9.063408611218639610e-01
3.418001573213742539e-01,9.740096575101399035e-01
1.251021324139218738e+00,6.696388812015022785e-01
1.337590711616476469e+00,7.709042099733733888e-01
9.724202446771735842e-01,1.650328953488054751e+00
1.105504405685629576e+00,1.438565775148331394e+00
7.366884376032256654e-01,5.554418124224804743e-01
9.048864153811042588e-01,1.167674245595805127e+00
4.188240809566584621e-01,1.044060206176166794e+00
1.368638753948181908e+00,1.021976546431301980e+00
1.024740398268067842e+00,1.383663147716869490e+00
7.252070589438432968e-01,1.438901422709935485e+00
1.304887243924211404e+00,7.999063121802452159e-01
1.009642291649121892e+00,6.441514501140663818e-01
1.618868714513174378e+00,1.311386821988776541e+00
3.271527244680166868e-01,6.615590541369053001e-01
9.927834445210109715e-01,9.008127588765569849e-01
1.261625624849071370e+00,7.385383133685855528e-01
1.208585778438042047e+00,1.088626780934910387e+00
5.496550152173342862e-01,1.211757687093122593e+00
5.641196236326674329e-01,1.090419850499388943e+00
8.418446926551280685e-01,1.213923348972738570e+00
8.380788563577594719e-01,2.610578414785963419e-01
6.391744375783594556e-01,1.258145346549626398e+00
3.491826810962836980e-01,9.808419272389082844e-01
6.407897880155828396e-01,1.247214580865483979e+00
8.814852903571955833e-01,4.819404261234375708e-01
1.310460741200702106e+00,1.038512084056351314e+00
3.835976604871577100e-01,1.249888263469570715e+00
9.548830265892667146e-01,1.854426475996681090e-01
1.772289287945726599e+00,9.112507089506608482e-01
9.132199090326180713e-01,7.097970272668394642e-01
6.715558200206152017e-01,1.205164618714911207e+00
9.019084428114951812e-01,9.406002686786708589e-01
8.670604075610985895e-01,8.743854085019606703e-01
6.117861275423933654e-01,1.369353416045766769e+00
1.164128263345389325e+00,1.346783770272609759e+00
1.060179188786839699e+00,3.919974931638688931e-01
9.351433578733189256e-01,1.530511897942678834e+00
1.036540157315172905e+00,1.181480206137176747e+00
4.386777547922353637e-01,8.654709309509764914e-01
1.115660406410588390e+00,8.641836279586488923e-01
1.180603539900332510e+00,1.208482832092047765e+00
7.499507837772928509e-01,1.116232041114120888e+00
1.551659430040004395e+00,8.980113144375614365e-01
6.068616978988969901e-01,1.255699706988268050e+00
1.538941883311228498e+00,6.890371637369518965e-01
1.704664697395898099e+00,8.287204280651883082e-01
1.071305935107734753e+00,6.994658620909832702e-01
1.212819319885475977e+00,1.081495087080992956e+00
1.004759221831792670e+00,1.305625635674023011e+00
9.897784660661558265e-01,9.694723178165022270e-01
8.392220542346719991e-01,1.079491245736077021e+00
9.987482154948283952e-01,1.094383464343254397e+00
6.104587307876672142e-01,1.172501400810198380e+00
1.074373033239654829e+00,1.199808488662361228e+00
8.240502626949589571e-01,9.805239864255802518e-01
3.459343659681228811e-01,8.279860696026150046e-01
9.243689282148094266e-01,1.387317937303461868e+00
1.274820004216622893e+00,8.712652111466018257e-01
1.394560225615408156e+00,4.874765016023486774e-01
4.504535933337854292e-01,1.071880292776833166e+00
1.324948593959049070e+00,2.689059194788621099e-01
1.210190122143287361e+00,1.051569935803136513e+00
1.380853520078159535e+00,8.768307761516389576e-01
1.093149002581907281e+00,8.372158019577300436e-01
1.013395262493987703e+00,1.017218517480521278e+00
9.424077202099468975e-01,8.194869129204730429e-01
1.068677997127878143e+00,7.008425943291191063e-01
6.342617426642174205e-01,1.353694012560012538e+00
1.140774888093566641e+00,8.026189416882059113e-01
7.624944858898767830e-01,1.443741458652007648e+00
1.394821913896970855e+00,9.421292525852377198e-01
6.283589937172000539e-01,5.961588815467462332e-01
7.751236560712366774e-01,8.651592809470053380e-01
8.054916046920922446e-01,1.217755681889201469e+00
6.788856956629498729e-01,1.476517798313890406e+00
7.064983374254800719e-01,1.202906471762758445e+00
1.292322451334326772e+00,5.515447457192453884e-01
9.035529356626769149e-01,9.241189406840766285e-01
9.296867235585167810e-01,1.481657164190765208e+00
1.137121096670575149e+00,5.920017537285133802e-01
1.218025951439433818e+00,1.539445375254661075e+00
5.120073082881848592e-01,9.273375159124495060e-01
4.479685635747356898e-01,1.152419412813193711e+00
9.933155485808632390e-01,9.338322978042561395e-01
8.235578444671114440e-01,4.367899837626740833e-01
1.474319146872857145e+00,7.109596050033344383e-01
1.007576153554497145e+00,1.447558090005022002e+00
1.007152689059577444e+00,1.177153655421187883e+00
1.432715603073361432e+00,6.563142072925098880e-01
1.167566486364637779e+00,9.350011854419293389e-01
9.550356079356314698e-01,6.776420314847169113e-01
1.188801480645358177e+00,1.416486894786213924e+00
7.523017451243454445e-01,6.915149220372946992e-01
1.147143258892160844e+00,1.214817019675670240e+00
1.216663032222258911e+00,1.272521229964575840e+00
1.022777764484279484e+00,1.159397642238333193e+00
1.014522000389556089e+00,2.147226169348066982e+00
7.918378722069039366e-01,5.308690113617796635e-01
1.338818801106233414e+00,6.596341873859840055e-01
1.185676446394033690e+00,9.821266294982502476e-01
8.688462398560905520e-01,1.616430068238072337e+00
1.266032740191139538e+00,9.199515114898411117e-01
4.730478512495213117e-01,5.895842780805209404e-01
1.145949871602442327e+00,1.261425936350087262e+00
4.076358938033096679e-01,1.264279143177181819e+00
1.507980129208454922e+00,7.475943883742017793e-01
9.074065148875041231e-01,1.162311116854275239e+00
7.478782953040810089e-01,1.073702601084039365e+00
5.292096630629243847e-01,5.294122604250404152e-01
8.913182904318522892e-01,1.105138061924475279e+00
9.894725030310193015e-01,1.053239527693853539e+00
9.627143873944076224e-01,1.252957709777314799e+00
7.447774473560264674e-01,1.288315829558583703e+00
7.966655447460958550e-01,9.836715207173808428e-01
1.490002582582441004e+00,9.358408739884985783e-01
1.665213528281332067e+00,1.466290868624597232e+00
1.032199607819647147e+00,8.786620104208766602e-01
6.189557232489197869e-01,1.001264243970562573e+00
4.018544365869924917e-01,9.658819593870905384e-01
1.185315178002876113e+00,1.175827499458157011e+00
8.881618193292706298e-01,8.882236354457161420e-01
5.927315269060395853e-01,5.215067276287310705e-01
1.143579049461332708e+00,8.060311164657670835e-01
9.855651786489064703e-01,1.302731791901504455e+00
9.550232680015088294e-01,1.218092239010025946e+00
6.804882505180755992e-01,1.225701016412011679e+00
8.519071580194987892e-01,6.387339283539554824e-01
8.882550264366455561e-01,1.464132539539963584e+00
1.130629829869306047e+00,8.598934927025774222e-01
6.846687839017410182e-01,5.683950636378061194e-01
1.239002094845227608e+00,9.319668386991123432e-01
1.080702074906078503e+00,5.895603025993900737e-01
1.001612419287871258e+00,1.665730884908909415e+00
1.368398861550402801e-01,9.724395239005472202e-01
6.051944322552104127e-01,1.423736972974583459e+00
9.691121779454637819e-01,1.030279253791038130e+00
9.379084639903301213e-01,1.274957693774372292e+00
1.225407946632374401e+00,1.701166165409452535e+00
1.116834266235073647e+00,9.040870451041121969e-01
5.568554170204018661e-01,1.011590366103760630e+00
1.377613540303629813e+00,4.907696769639525725e-01
9.131659717520257402e-01,1.480155599537129829e+00
9.163313639819654632e-01,8.254774331671470566e-01
7.522513904316481259e-01,1.355064078850074738e+00
1.571741521166117428e+00,1.079038627490708002e+00
1.202996541917609630e+00,8.695642188783869742e-01
7.746857607511479227e-01,1.176985187356815121e+00
1.228268058690354270e+00,1.066285535154753994e+00
1.198809357163298284e+00,8.357477888609551320e-01
1.145342054733425208e+00,6.092691288153133655e-01
7.538230153826521729e-01,8.906054184166756205e-01
9.449024631646710803e-01,1.170835732982366650e+00
1.000470863447493919e+00,9.481010518446243429e-01
1.051831662781528509e+00,8.492481458976395281e-01
3.000929643951291137e-01,8.299853838946504858e-01
8.752553741041730895e-01,9.225428714227584814e-01
1.281464751970195382e+00,1.094701867556218566e+00
4.578613303041306759e-01,9.870062452490675486e-01
7.436138240075953476e-01,9.605209414620671238e-01
1.312282216183898287e+00,1.298584169815997225e+00
9.168479729161994607e-01,7.446892640406765906e-01
1.292361971415604049e+00,1.178279781019631489e+00
7.457221500389183966e-01,5.446853608773649658e-01
1.137485581523658196e+00,8.660746746424401454e-01
1.085102281462370977e+00,9.894364221775997503e-01
1.627792883363955223e+00,5.288657216572217878e-01
1.581381460078481238e+00,1.259769198181590610e+00
9.205549074573236012e-01,1.603382979720697765e+00
1.152579772366101096e+00,9.174836890310182902e-01
1.046105353875103505e+00,8.094434085648947175e-01
8.783075481140669716e-01,1.222410706790484136e+00
7.370143282275944951e-01,1.017363096843836079e+00
6.229553597838275447e-01,1.125667019729206020e+00
1.196279595781532867e+00,9.620801510416112645e-01
8.448777691193291028e-01,1.103433765442350722e+00
1.387301279597094705e+00,1.241905513329730093e+00
1.210951223520163600e+00,6.667327331278138924e-02
7.158813422364720402e-01,1.025261300280387200e+00
1.046277655753221403e+00,1.531459982179757429e+00
1.422588889549039948e+00,9.597799899957508707e-01
6.640778621778488100e-01,5.901772121945485505e-01
4.594062856261423855e-01,1.311835820586647383e+00
1.022185439421015696e+00,4.154202391545890327e-01
1.350241012709494148e+00,1.026694300765681023e+00
1.276307477034802851e+00,1.094286428650312004e+00
1.696498235890058659e+00,8.153739145660577892e-01
4.895397492030189035e-01,9.731121570123917319e-01
8.726905130822864010e-01,4.080172644498085699e-01
1.305679000658055866e+00,1.454353359191580486e+00
7.508995389866874870e-01,1.045672297145642027e+00
1.455041666072810047e+00,1.272391752202493453e+00
6.303540826279347975e-01,5.134027899055070288e-01
1.089814127308662339e+00,3.795609544859931406e-01
8.116283483292126011e-01,9.610047085090159813e-01
1.489768491548704610e+00,1.518890711246730474e+00
8.945882979374991661e-01,1.234548202054315258e+00
1.149806393152076334e+00,8.385484800257461124e-01
6.946086832175673020e-01,1.001351752850236476e+00
1.255875043188118489e+00,8.067038485517110669e-01
1.165436657620919192e+00,1.363498487989127206e+00
1.004906859107320249e+00,1.306882808869072710e+00
7.349505601943744360e-01,8.988632022401690236e-01
1.876952263890971917e-01,5.682973562931270539e-01
5.365808602417597717e-01,1.047609741588929388e+00
1.498020942487671592e+00,1.029775313260009151e+00
1.204572975650466837e+00,6.876670044223981426e-01
4.911016412410522669e-01,1.318195942442880630e+00
1.169055530139730958e+00,6.527230245058928126e-01
1.072023455030879813e+00,9.533563660161650244e-01
1.174940326495733212e+00,6.859753452864625345e-01
7.410006353527327505e-01,8.798818340005279959e-01
1.332446236743315415e+00,8.606330486848987604e-01
1.412950364940019465e+00,6.398056199920703069e-01
4.116761437035479920e-01,9.231556875539177476e-01
8.880218708200329214e-01,1.344092052815033300e+00
9.659957600368044295e-01,1.074309262075426430e+00
7.625795142010755034e-01,7.864224198678685385e-01
5.566883079510884791e-01,7.480989475861530291e-01
1.185191390658284272e+00,8.797177004956189261e-01
9.365780146067246292e-01,1.085294817466663675e+00
1.114450341040965853e+00,1.681405957826823450e+00
7.964301079992620602e-01,1.402379180139900372e+00
1.360825693718515916e+00,9.790275529355146888e-01
8.215111316912730999e-01,7.799328488289000161e-01
7.509933691106362996e-01,1.435068102491892983e+00
6.266289281635490926e-01,4.411252525925146717e-01
5.524827414184982910e-01,8.769482557635404074e-01
9.988120695090754175e-01,1.092042928837318350e+00
1.279537553728677279e+00,9.859182515838640359e-01
1.136473085057938093e+00,4.172605899392098916e-01
8.993620924415816065e-01,1.146685456428731209e+00
5.621368667413833009e-01,1.317257192855719072e+00
3.695191636150766401e-01,1.526893083113873839e+00
1.198325346817142201e+00,9.438659513462940298e-01
1.078541722607879505e+00,1.139726757854485406e+00
1.413048384422562975e+00,6.662164081248349579e-01
1.990239776786258075e+00,1.101503514742740331e+00
7.766649673466891057e-01,1.016483693153502843e+00
9.089938690602787918e-01,5.954530834429698771e-01
6.645045224089354274e-01,1.200279370412979052e+00
1.160311789984024289e+00,1.337105105228827640e+00
1.561877978363853892e+00,9.304171528957255743e-01


==> data/samples/hypercube_sample_500_alpha.csv <==
x, y
9.692735093774762500e-01,-3.132163511477310536e-01
-4.656298339642472861e-01,7.759978182051370243e-01
-8.738768885682572929e-01,-1.372249665962055332e-01
-2.304123690708552719e-01,-1.124121183484982911e-01
6.141627509403075891e-01,3.986673613072480027e-01
3.006051909371605380e-01,-5.272897184457456810e-01
-6.978401668094600385e-01,2.201958320122838764e-01
-5.809937007383196850e-01,4.427908141874148384e-02
-4.576233102252189600e-01,5.446311899051392569e-01
6.029337174919975340e-01,-6.728421454893038778e-01
6.933988496562637494e-01,-6.640209217120756069e-01
5.840878963711244598e-01,1.482144374048033342e-02
-3.512243150221499022e-01,8.823692047018250051e-02
-4.644800175714147716e-01,8.793632262166546365e-01
3.549251783713269770e-01,9.795535799927446163e-02
2.132861659826985612e-01,-9.594802496554903914e-01
6.966917128597465148e-01,-4.957681120809791508e-01
3.786662245853653630e-01,2.844078413034658581e-01
-8.793254574472004759e-01,-3.395038267277732391e-01
7.737075374891324575e-01,3.650258191366255733e-01
4.344613926225564526e-01,9.440190498477309955e-01
1.492488159684965954e-01,-6.319330076262568152e-01
-6.628494411192900060e-01,-8.759989455103240896e-01
-7.680141480874547177e-01,-8.327392808377176436e-02
-5.828769399822868458e-01,8.259196633947674115e-01
-7.172609946644628032e-01,8.095760223363868135e-01
4.916377169213057563e-01,5.845792585005189501e-01
5.760339735656416771e-01,-7.349358640069789672e-01
8.902729657598973390e-01,3.720196996620432905e-01
-6.906827558500769904e-01,7.366585638825799975e-01
-7.822632819485264566e-01,3.263427123216167125e-01
3.018735722786889397e-01,-6.936201722033161765e-01
-4.023369615668557220e-01,7.109854697029451831e-01
4.888407257437754616e-02,-7.929937211155779764e-01
-2.071770387893554499e-01,-5.629810720155929982e-01
5.948719096307186760e-01,-3.472918317353288487e-01
6.776366867162433305e-01,-7.080039424826973793e-01
-9.884790124804347933e-01,6.653791731698130985e-01
-7.293984966553730409e-01,-5.220941145275348472e-01
2.542040177435285209e-01,-8.665511194792456795e-01
-6.561703376817291655e-01,-8.340180757384421106e-01
8.030696357337796520e-02,1.746476187660557233e-01
-4.151804746753149367e-01,-5.869778678779487002e-01
2.181452104255390267e-01,-6.715408748382363235e-01
-2.754690649382853795e-01,-1.844617269962860462e-01
-5.614244651706559175e-01,-9.667504711670735773e-01
-4.993224702490945965e-01,-6.766337015508336883e-01
2.903193825658085814e-01,-4.583704280394189645e-01
3.355687919507679418e-01,-9.694781212083942723e-01
-4.050501123979501905e-01,-2.406892269068046097e-01
2.586560525801999688e-01,-3.445183677627239316e-01
4.313962584282027279e-02,8.584871403892240238e-01
8.389154558055544886e-01,-7.827875822692311747e-01
7.464860254415415231e-01,7.090947421260629380e-01
-9.296812757709012054e-01,7.555614648650945675e-01
-4.050714512813335944e-01,-8.282077442624502517e-02
-6.031497860444039461e-01,-3.872933729277112658e-01
-8.811956288670708126e-02,-9.686463309788067022e-01
4.545222684729366414e-01,8.674274126909686800e-04
-5.983683162154165291e-01,4.124523475844132925e-02
1.562320526518272690e-01,-8.724778918238396130e-01
-4.238617578672170261e-01,3.013133122727866819e-01
-4.723134494656335836e-01,2.733268650288147583e-01
-2.825851282206970350e-01,1.189265951701272694e-01
-3.405318778434229809e-01,5.300224731484468599e-01
-1.976719308400110009e-02,-3.922697842443105820e-01
-6.041435048808565522e-01,-6.437054817767573489e-01
2.782961575139137889e-01,-9.354190069213963454e-02
-2.472943373568461389e-01,-8.716811243095821116e-01
3.169562948868605012e-01,3.461704021045772794e-01
6.168318160667374261e-01,-4.832572575190829944e-01
3.851912817944702638e-02,9.179100236788748646e-01
-9.449727560965510698e-01,3.295202372995240658e-01
5.360953055883634910e-01,-5.631181341342001989e-01
-5.801887807628380855e-02,8.327436543771984390e-01
-6.059070097397090127e-01,6.696758275608944988e-01
7.192487146829595890e-01,3.495287320597650904e-02
9.024318672462596780e-01,-5.779155907037802908e-01
5.460537728165208993e-01,-3.813338043079621542e-01
9.618553080762015650e-01,-3.343481533049561527e-01
1.380120380722278384e-01,7.713675402960129546e-01
6.061296950611720913e-01,-6.898133277985247780e-01
1.726994501577925334e-01,6.307710529135903688e-01
-7.850482849622180126e-01,-9.702390099544042634e-01
-9.848345476872664150e-01,-5.799006018143466612e-01
5.552795879158995973e-01,1.747688052400764303e-01
9.396884769783451219e-01,4.483264889376838980e-01
-3.885126655115163086e-01,6.895890102242503428e-01
6.208494185547617228e-01,-5.085194743594274591e-01
-1.342016024685566133e-01,-1.001782212302069208e-01
5.718909246350678544e-02,9.581270326565145545e-01
-4.846084754339865519e-01,-7.871526935398587277e-01
-4.656539219320048328e-01,6.590974830132438900e-01
7.653583235072867197e-01,-3.612755813150998474e-01
-6.883615986097852968e-01,1.187019244726192913e-01
1.585151284030750229e-01,-8.337093750365363043e-01
-7.639094786713822582e-01,-3.154775701480745376e-01
9.171381460061787116e-01,5.714039269332273907e-01
-1.218858884650098062e-01,9.513663210779834678e-01
-7.109890753403558250e-02,5.112383969465139621e-01
-3.546741612812007727e-01,-4.529578276579442342e-01
7.745539792694982051e-01,5.505013493160821891e-01
-3.044530614020812820e-01,9.027950885014535132e-02
6.507014759817408844e-01,4.436344268663139356e-01
-3.764964694993433447e-02,7.902915353253001651e-01
-4.810083656871320112e-01,-6.333082034892187906e-01
-1.140203379239108639e-01,8.621838317121655049e-01
4.614050876190485262e-01,-8.817345839118622131e-01
-4.833794459713480762e-01,4.514121649216398247e-01
5.649077978717145232e-01,8.209847654399375916e-01
-2.945369292597936894e-01,-4.521334232410145759e-02
-2.044757416856541887e-01,2.631806389821251813e-01
-8.796102075581222479e-01,-3.188863324058732740e-01
2.023547753072381106e-01,4.315257109695078697e-01
-5.656772778029621751e-01,-6.363246807300886321e-01
-9.894242221249602842e-01,-2.932418589836705003e-02
-2.301808720231746097e-01,-6.133285973995101781e-01
5.621904693365844530e-01,5.677360309519590142e-01
8.640379258749271152e-01,4.448753967800727072e-01
-6.590252161105298878e-01,3.615567191395832047e-01
6.908887412233948311e-01,1.557348052511724479e-01
8.587297963765745390e-01,-2.826440228154811773e-01
-8.381474125558006083e-01,9.998664986750662731e-01
-7.997569684526986133e-01,-5.800634984798749283e-01
4.126369403003526948e-01,-4.762440551914899345e-01
4.350503440998014781e-01,-9.024357965331850640e-01
7.481773389500834259e-01,-1.055219289588864573e-01
-2.166737069004331939e-01,-9.020591424184440932e-01
-7.478780179037052278e-01,-5.654682977315550474e-02
2.466465773462833688e-01,-9.871366668127139476e-01
-7.358815942241834218e-01,4.284496907343893213e-02
7.472849959945127019e-02,7.056643246513902845e-01
-5.173464300386427794e-01,-7.873700327981629776e-01
8.021834444814326393e-01,-2.006402456296314529e-01
-9.904693523018017753e-01,-1.866820204812202899e-01
-5.819117771777209125e-01,-5.442968893908151085e-01
-8.023805239717745064e-01,-4.737671627832875654e-01
-8.498623381758232398e-01,-1.584478476329034269e-01
-7.996356400348754168e-01,4.713794834177915671e-01
4.637774335898581235e-02,1.221461809706665402e-01
-4.677062690872371142e-01,3.314862859140952356e-01
-7.809248453900980991e-01,2.787847873424822431e-01
-4.093869204079321200e-01,8.557778550839980625e-01
8.031819041797818581e-01,1.113622361463681987e-01
2.419925352770806448e-01,4.118657734238087009e-01
4.085598350135180024e-01,5.360665442037861883e-01
-7.132518501384059739e-01,-4.678107878561577060e-01
6.324110739043500296e-01,8.556503257026129017e-01
8.029977623311173041e-01,8.493190788969131599e-01
8.212719219911377433e-01,4.067341588152646459e-01
-9.284014997313714268e-01,6.765879157540037880e-01
-8.751623033786366523e-01,2.463190139025261960e-01
4.910103044074081158e-01,4.919596932906831199e-01
9.304324467521818409e-01,-9.782920354052067058e-01
5.370335647981097082e-01,-7.619063235045442362e-01
-4.993192591840673877e-01,4.699247869015590329e-01
-7.746801673666436905e-02,-7.729285083132328982e-01
-1.373963859233646723e-01,-6.806853378181458858e-01
-3.647865662619351745e-01,1.758215330090822093e-01
6.051652860948719681e-01,-3.645603656381437574e-01
-3.239253365274672447e-01,-6.526527506672594736e-01
6.232575345722053406e-01,7.171048834603968025e-01
-9.117711098736176467e-01,-6.877298166154111048e-01
-2.309617325790433995e-01,-6.908664422126333804e-01
-1.067149825132340801e-02,-7.388998163800539754e-01
9.526914127119197051e-01,1.028343330193628447e-01
-4.768607390344226094e-01,7.066567919388895280e-01
-5.197507839585553402e-01,9.244917723439503021e-01
-6.703490501801823154e-01,-9.148109315167005651e-01
6.490909323395577246e-03,3.178252536053509658e-01
-1.392853607482460454e-01,5.279479149637880120e-01
8.353790226201629476e-01,-3.348140763980356205e-01
6.160073572209452397e-01,-4.290365757656955381e-01
-7.725315241330754645e-01,-2.591275398385421980e-01
-1.502251312156586138e-01,1.972920983637327375e-02
-1.230691687953548996e-01,-3.953573573374844496e-01
-2.687636543516132015e-01,4.510661486779967699e-01
-3.419326257123802559e-01,3.677456861796042364e-01
-8.032363566397027199e-03,9.031249022969085605e-01
-4.583707868243644956e-01,8.924154370314723028e-01
1.018738777180709931e-01,6.720223302990062653e-01
-6.255431236546133977e-01,-1.529509706420979498e-01
-8.134393173382670206e-01,-9.481608561630709975e-01
-6.901803421928709437e-01,-3.926920609956130459e-01
6.933281742067991527e-01,-3.134688165764409895e-01
3.138141956663529353e-01,7.410747209266561608e-01
-8.574462241946290142e-01,2.204341231941615575e-01
4.242089797683903374e-01,7.238145003833373892e-02
9.085940402444032671e-01,-7.174909778600906396e-01
5.737923907463378104e-01,-5.483437214133615178e-01
5.944917580500181931e-01,2.774902582126246298e-01
1.921396991543351529e-01,-5.199185411784459365e-01
8.874758440442787055e-01,-5.898153006907744800e-01
3.924446902932055004e-01,4.096515733348260468e-02
9.535161692469322769e-01,-2.129880204654310827e-01
8.649656847482067867e-02,2.363003223488788773e-01
4.799208482393089170e-01,-9.018994579241739196e-01
6.874858990221990318e-01,8.888562523559604411e-01
5.595262572689589931e-01,-5.694614021898671830e-01
6.053804693521611657e-01,-2.963449166664076095e-01
7.521201780422903660e-01,-6.540330536582317222e-02
3.155508487634361980e-01,2.335935929587948934e-01
9.037281415419720076e-01,-6.405944664316796100e-01
1.646419341016767124e-01,4.701915342481997051e-01
-4.394905844104588510e-01,-8.337604833295932938e-01
6.501362307776503702e-01,1.112438265674891014e-01
-2.922178573555231917e-01,-1.287604092609127004e-01
-1.128325535337606489e-01,-7.307513480935206029e-01
7.035247750570259306e-01,-2.634699749303375249e-01
-8.467734540582050329e-02,7.400053714620753453e-01
2.090064374616265042e-01,5.475252063996005614e-01
4.342268400371382953e-01,2.328197182268583187e-01
-4.486679529671921962e-01,2.691662669331797986e-01
-1.401321925667839974e-01,-9.244531541212341885e-01
4.774299369195047493e-01,8.739366996646613650e-01
-2.550950707149823860e-01,-8.404672303424491897e-01
-9.797466071230560569e-01,4.322277916459398295e-01
7.612352829950439492e-01,-1.128572244668260005e-01
-7.027774950507517104e-01,4.748180219101822974e-01
-7.978421674579307954e-01,-3.070523271266674126e-01
-9.475847152205516544e-01,3.758112154045467612e-02
8.939835501662019013e-01,-2.001754053190849536e-01
-6.699351765737766584e-01,4.223801390710792969e-01
-2.080254876244154172e-01,3.174890278376973907e-01
-2.237957263238083971e-01,2.310675135897060084e-01
7.863388967656970152e-01,-9.186559177244371099e-01
4.847368320713609791e-01,7.728872820946501854e-01
7.881935871424072815e-02,-9.646618323817119922e-01
-7.713951803548593222e-01,3.847740069691283349e-01
-5.229396013513398778e-02,2.022027342868268907e-01
7.867682175420005475e-01,-4.648488408814528405e-01
5.403019481258983792e-01,3.995383231930265122e-01
6.393817964577330759e-01,4.571903104007641883e-01
-6.175451521439938585e-01,6.081473251621294374e-01
5.199147510042207987e-01,2.484544982072816044e-01
6.204606155847707250e-01,-2.138994233216626739e-01
3.237374245834550024e-01,5.526806986311669778e-01
-6.677641414008439469e-01,7.772063023887390010e-01
5.083061029137847520e-01,3.451140067099829345e-01
-7.312631756422807161e-01,-3.897415702788700198e-01
-7.625859414351388033e-02,9.598722341592891283e-01
-2.304566993301175870e-01,-6.984486735103849764e-01
2.749398041629476097e-01,4.130551397203026109e-01
-4.646037343622111404e-01,2.634817950661541008e-01
7.202678995910121174e-01,8.118044481766630849e-01
-4.126810805183589448e-01,-2.615457599500987662e-01
3.406466698528629600e-01,-8.342798107838800270e-01
-3.276644830606678660e-01,4.975897657944485797e-01
3.475229695173520650e-01,8.763459441338685707e-01
7.650732080321811512e-01,-9.665971902470718025e-01
6.113567477454817656e-01,-8.422105947276696813e-01
6.278601882453660465e-01,-1.542393325244031388e-01
9.849966376007341928e-01,-3.642599266221382415e-01
9.363573069502248991e-01,-1.120270787596309159e-01
2.198113400622530023e-01,3.981768228060085235e-01
2.355302552235460922e-01,-8.247103311604138121e-01
-3.239968422761567712e-01,2.673433427241127536e-01
-9.976356288038064069e-01,4.129358481001710324e-02
-3.155414949984873818e-01,9.045802285313697677e-01
6.446524617232500809e-01,-3.297987869965410823e-01
-3.212339024701140744e-01,3.053817432078087535e-01
-1.068043152768882731e-01,-5.163927464901894027e-01
2.663947036826710413e-01,7.265862244652041557e-01
8.701320373698295807e-01,3.201160850134059377e-01
-2.019312960848427263e-01,8.371961781860455254e-01
-4.027478693514927599e-01,-3.380051158101970987e-01
1.963770965840088145e-01,3.114457021875716158e-01
-7.058694266935778838e-01,-8.402695803080713066e-01
-5.330657539159555647e-02,7.615917441428536883e-01
8.657545384969469460e-01,-6.952547878971082618e-01
-5.001173746780596119e-02,-6.398726110692281033e-01
-3.892334023741519378e-01,3.935957933251794660e-01
-9.857552443281836219e-01,-1.821752855619276357e-01
-6.581804296610420657e-01,9.028320632908983789e-01
-5.123671719879694386e-01,6.873190255013919003e-01
-9.586448549786525941e-01,-7.731638405934684322e-01
6.514349296859318628e-01,-9.288849609093898785e-01
2.489142626357059296e-01,-8.095966206168068169e-01
8.918412340824866114e-02,4.940502564181084022e-01
-9.948821426896332643e-01,-8.801307785444418830e-01
-3.198632084744423842e-02,-2.332278105010077152e-01
-1.545786302063496542e-01,-6.412999926108600146e-01
4.329391797511754625e-01,-3.500169101246930481e-02
-3.397490720554816601e-01,8.804627965348588159e-01
6.147039347931295694e-01,-5.680042071637003698e-01
-9.919028512990508695e-01,4.383744664725972573e-01
8.814083750746541934e-01,-9.650396442095088290e-02
4.565406299892083020e-02,7.963281122541721047e-02
-3.753221410158802396e-01,-5.507516085603310074e-01
-8.484167092634355978e-01,-1.156859280775621723e-01
-1.642271830527097798e-02,-8.182992646174187534e-01
-5.089896800372122332e-01,2.780275539631218429e-01
-1.294608828092846942e-01,-8.667161801462337500e-01
5.264701065831394189e-01,-1.741111675888273869e-01
-3.735878203133280451e-01,-3.572736988870155450e-01
4.492775310685610535e-01,5.250007413674229184e-01
9.591683524782212977e-02,6.767749396341036228e-01
6.665666421221980720e-01,-8.581669322390066412e-01
1.377116593244631648e-01,-9.044936857170242650e-01
-6.140729022749846777e-02,7.556651273718371087e-01
-2.275314500381047100e-01,-7.985096723590094925e-01
-5.128270232490723668e-01,-7.016401847135187442e-01
2.415381295856862121e-01,9.892209675807128733e-02
3.667922481220899922e-01,-3.970294147091548709e-01
3.311711383051283430e-01,-6.268196594459822801e-01
4.354472047435007376e-01,2.388748983945638837e-01
-6.798981007644380181e-01,-4.614344167518951156e-01
-3.081211604617200006e-01,6.620888402662428174e-01
7.952252261920709220e-01,-3.891181441014412989e-01
5.463708159511337925e-02,-5.858090028308184927e-01
-4.488545944999171589e-01,-8.457740861891140938e-01
7.427729592439236139e-01,8.744247638630202601e-01
-4.124572620967792425e-01,2.337809688902687810e-01
-8.551061678716131986e-02,-6.994365820954875357e-01
-6.301656438193952159e-01,2.614382721220498418e-01
9.230279483590217993e-01,-9.425761643089114461e-01
-7.035649539445221201e-02,-5.842622064572435825e-01
6.239156695322067847e-02,-7.006698711645440447e-01
-8.906306536749504232e-01,-3.029959821993792879e-01
-1.149276563290342335e-01,-3.203790740780849688e-01
-9.052481035878718885e-01,-5.667917756071152446e-01
-4.965753965411647819e-01,1.570783494034366790e-01
-2.003321384841383335e-02,2.512456916126026840e-01
-1.738391124800484633e-01,-5.804524972483515732e-02
-9.848366037290303687e-01,-7.847563392236727164e-01
6.613647819646786274e-01,-7.404231256504290037e-01
-3.069344696175009268e-01,5.751308083631254675e-01
5.284865369967146620e-01,5.435404908207797092e-02
5.295284074234127836e-01,7.842919426552124040e-01
4.936185598369866590e-01,-1.336534931328692277e-01
6.995794106097927845e-01,-8.367923306536959593e-01
-1.755977634971757073e-01,9.636288886336581427e-01
-4.636818177414212538e-01,-9.067554914680056033e-01
-7.217920641394053316e-01,1.667819565624872880e-02
-2.198001544752767877e-01,7.831793841379157683e-01
-5.678067868543226204e-01,-7.657199831376588772e-01
6.309287378483858788e-01,5.938749126090321351e-01
7.597329783221473676e-01,9.711717826598389447e-01
-1.243203254208620212e-01,4.062214476714993694e-01
-8.695657202146547249e-01,-2.109162789886582789e-01
8.548912128649179820e-01,2.139116890161774087e-01
3.071264933498167871e-01,4.059620123043428119e-01
-2.007181986562416309e-01,-1.612823861906953482e-01
-9.066712774218075310e-01,4.575610599266879408e-01
-7.335793539159438659e-01,8.197921327932256030e-01
8.425790764467240290e-01,-2.984916199308822460e-01
-4.754851975661429364e-01,5.815841207851846217e-01
1.008562735387414921e-01,-1.956368733312159325e-01
3.462226809957538176e-01,1.552348995975203483e-01
-3.782154679827862687e-01,-7.905398070376563613e-01
4.069966708625412100e-01,8.399011930581989915e-02
5.267536826074306067e-01,-5.927097080498062720e-01
-7.025167043936111355e-01,9.813767219714917278e-01
5.467235208427445592e-01,5.419600545540843584e-01
6.415341998238046628e-01,3.813860153155450572e-01
6.088013316255724838e-02,9.085951289499201167e-01
-4.172764706106026900e-01,5.350868803522432771e-01
4.808914013109577557e-01,7.556690384151487638e-01
-8.388161834567813280e-01,-5.021627709945790663e-01
8.936122398932691002e-01,-5.800650187890479259e-01
9.108507327152224331e-01,-6.598568876335411115e-01
-7.073720366916997904e-01,-2.859297786535082153e-01
-5.999913288206679685e-01,5.901705242643073834e-01
3.757614590722071490e-01,6.123754904609393090e-01
4.593182111048608185e-01,-4.578427150733990203e-01
7.127483208957132721e-01,-5.890307230335087851e-01
4.910517884530722910e-01,3.258426959164115733e-01
-3.537708304043944985e-01,-2.525636166218769851e-02
-5.131581074754643090e-01,2.852031231853002780e-01
3.943216243209357597e-01,-9.846094933458866549e-01
-4.628345127693205274e-01,-6.335973753302570621e-02
8.245725974477169373e-02,-3.530347530595414618e-01
5.100104174505606380e-01,2.701559505324357957e-02
1.234541906298680658e-03,3.670472842899630272e-02
4.209424713991314349e-01,2.443177564163483417e-01
-1.800958180753997606e-01,-7.933567781451211776e-01
9.215154824216731377e-01,-6.206375255904039712e-02
2.966655507175319784e-02,3.946104328106874171e-01
-4.508367488676592316e-01,-5.203875906754225067e-01
-8.174911139836278373e-01,-8.882235958139947929e-01
5.060618526468820821e-01,4.828543479100073643e-01
-9.681929245053337851e-01,6.509762073115152869e-01
9.489545355551785022e-01,9.794225186496750002e-01
9.438565540429002532e-01,-9.896332080593353009e-01
-8.022116211227430238e-01,-1.433362872543288979e-01
-7.923913605160057827e-01,2.178605752568611997e-01
3.692260485378473511e-02,2.976135893429325829e-01
1.610348592337516038e-01,5.846856841973442354e-01
1.813698624617121613e-01,4.944973838230850571e-01
9.532307042432306421e-01,6.953848810385268031e-01
-1.700457804710688858e-01,4.515441356269687123e-01
-8.937781065922369983e-01,6.286620323962857082e-01
9.637636776994900067e-01,5.900997809072057176e-01
7.223451958031747999e-01,-3.073936295800143714e-01
9.317367197017729641e-01,8.530681508092201604e-01
1.878727179063712782e-01,7.205804579473604754e-01
-3.314612297467971480e-01,-2.476629923044864068e-01
5.073069499335760568e-01,-4.185470558055932599e-01
-5.287238508234703982e-01,-2.451288012145362849e-01
8.596435655093075390e-01,-7.347800001297108974e-01
8.254174064596593308e-01,2.935113259555717224e-01
-3.187119852639519468e-01,7.399665839169491388e-01
-9.483011582787703730e-02,-9.706901678987636117e-01
4.555613100863424858e-01,4.353555174599978983e-01
5.972262058752293434e-01,-9.401411895153670706e-01
-8.636722471600546402e-01,-6.882733736443380490e-01
1.935397329516885812e-01,7.796212773232213955e-02
-8.761068088301164902e-01,-2.443537716949657490e-01
9.558824984573979222e-01,-3.684313964604979397e-02
7.317219084320658595e-01,3.591214046014039596e-01
8.762247874191420038e-02,9.658455352441970287e-01
1.215023031439161905e-01,-8.655503064921088452e-01
7.896598353288717398e-01,1.028495543856244865e-02
9.619205893227900095e-01,-9.983037779573735726e-01
-2.437469156343037291e-01,1.019774748087700633e-01
-6.408692340464747783e-01,-2.800668186454187136e-01
8.883352207876655804e-01,-4.005806644775069536e-01
2.629806563174750256e-01,-2.974407909916854109e-02
5.533429167949348582e-01,-9.323271913287196622e-01
-5.864892109139849818e-01,8.499898958497349444e-01
-8.832267150750678919e-01,-3.387575277935901408e-01
1.602176938360460046e-01,-5.534528478869678025e-01
7.242362727746112228e-01,2.261820828797200811e-01
8.325953726151198442e-01,-4.925006780998366640e-01
3.494259846690974669e-01,5.396537426253817937e-01
-2.886092696223918619e-01,2.467119874741838803e-01
7.907351168533405250e-02,8.199116119920311085e-01
8.999393240643247527e-01,-1.935857427540095266e-01
6.205265495232694661e-01,9.538048847171594069e-01
5.059474637670959840e-01,-2.197581472148781856e-01
3.359450535449060027e-01,-6.293899955301771598e-01
-7.462987938620013750e-01,3.035529704400481421e-01
7.095932603204277989e-01,-8.353020043234973269e-01
-4.572803459583134611e-01,-4.515787276948373119e-01
9.613983715954508291e-01,-7.336788042268798105e-01
-2.583749285972116727e-01,-2.244941746176833952e-01
-7.619686902697935249e-01,8.699411700978521012e-02
6.723035266943955257e-01,-9.000232373267953445e-01
-9.764763348257248232e-01,-6.062929306920572525e-01
9.384975394070711463e-01,3.272296578408733225e-01
7.766712506184145770e-01,6.561248887785995354e-01
-3.222328532886142849e-01,-9.803571694572055240e-01
-3.417185325825276010e-01,-4.012811305494028424e-01
4.149984449304557899e-01,-8.999486029427792300e-01
-4.000169200703811434e-01,-8.870548430994029676e-01
-4.128685858044045531e-02,-1.959318539429613093e-01
-3.064269989610286515e-01,-2.185971887363755695e-01
3.746536001178302211e-01,-7.570639163497396851e-01
-1.746884056752664449e-01,-9.362191733339535471e-01
8.839732840607714692e-01,7.322750647716314010e-01
-6.629054043952213870e-01,5.209393580051704387e-01
-1.968940382022410507e-01,-7.658250996714466297e-03
8.192858076454321292e-01,3.244781541524697221e-01
8.079230942453838882e-01,1.492677865721085961e-01
9.591369991266271988e-01,-5.234834403519119661e-01
-1.527109726956608071e-01,3.877200456751115354e-01
8.389305446091741558e-01,-3.174678553199370423e-01
2.089228343223996642e-01,1.903965303885790661e-01
-8.849731615615996638e-02,-5.303881871368465450e-01
4.440858858352993987e-01,3.838567702309814145e-01
-9.870881246120506436e-01,-8.264360800735259804e-01
7.588456568686230419e-02,1.869845758295032301e-01
-9.309912304002911920e-01,-7.025658863065971094e-01
-7.767456789823474761e-01,2.455527335428981939e-01
4.256969490677586787e-01,4.820176098174675516e-01
2.476754910251672825e-01,4.791675629369511746e-01
-4.162940608520717678e-01,4.664493353839413992e-01
1.445803450281337721e-01,-5.294649975823417787e-01
-7.760972775502705812e-01,9.224028671490425157e-01
-9.811381322846903785e-01,4.445854383248983854e-01
-5.287334582525815563e-01,-6.274459145005537586e-01
8.431078618820797566e-02,-1.957845237148769790e-01
4.718235200324238932e-02,-3.124742177523567310e-01
-8.027110487886188750e-01,-6.689591871937272671e-01
-4.384498781977446136e-01,6.320382409173659344e-01
3.559365688820188556e-01,-4.182957483128952880e-01
-1.377306844256254159e-01,-1.334576456854064119e-02
-5.848280644914405357e-01,-2.683109029871046936e-01
4.451582281383701378e-01,-3.729286747320013085e-01
6.394539306885509422e-01,8.849637355884532042e-02
-6.489575330366637029e-01,-1.718082302104866343e-01
-9.056295936682599024e-01,6.619537021454853232e-01
2.999995488499653806e-01,-4.805457540169721931e-02
3.050234387452501750e-01,8.532155511929584435e-02
-8.832642293142582979e-01,4.862042734666791599e-01
3.803726996289225060e-01,6.158946731586059098e-01
3.846649227014524719e-01,-8.339919284964736335e-02
-9.829039185204073714e-01,7.270419430782344428e-01
-3.931903257917408467e-01,7.414755266109416265e-01
-5.084000724857669073e-01,1.930528649664238205e-01
3.366089932437343890e-02,7.724487569333016168e-02
-3.694797962125642155e-01,1.469975687248625817e-02
7.253381874142057484e-01,-2.546178936119525282e-02
6.910109101290873301e-01,7.763547784192430523e-01
1.797526096452743971e-01,7.660298138706602700e-01
4.150201275436171677e-01,3.612270585702195280e-01
2.866642148172617865e-01,-7.881814180089838917e-01
1.901657100279605661e-01,3.505766999041988186e-01
8.370143481170633226e-01,5.878635917933261457e-01
6.941967810681564099e-01,-1.561477742040120464e-01


==> data/samples/hypercube_sample_500_beta.csv <==
x, y
2.428898738312872396e+00,-2.441040988154097313e+00
2.929879351132224308e+00,-2.069081383411439656e+00
-2.047073586939910150e+00,-2.852892427980409984e+00
-2.900260268936180275e+00,2.115903498201264110e+00
-2.412479184177054314e+00,-2.542099762221741166e+00
2.496427992352490133e+00,2.423618206729911684e+00
2.835537408688691308e+00,2.000973502771138612e+00
-2.575474160118144784e+00,-2.219566643845333864e+00
-2.488084410651111966e+00,2.007776852153527969e+00
-2.598669458489257789e+00,2.811812299654213199e+00
2.192236855353874247e+00,2.246542643839611220e+00
2.605765780682692601e+00,2.358864346405691315e+00
2.589757931535280555e+00,2.922459404187242704e+00
2.265944808503935981e+00,-2.736460853726162323e+00
2.104934688423304667e+00,2.162951013120754773e+00
2.462343312583774591e+00,-2.388351054465310597e+00
2.550628869847177960e+00,-2.005700344770597887e+00
-2.957110668007109311e+00,2.318308124648212676e+00
-2.973295574179334988e+00,2.961140567625123232e+00
2.697683841767707591e+00,-2.769610100702154298e+00
-2.010280302145845965e+00,-2.129417309826917126e+00
-2.224651561994096305e+00,2.069680465103127531e+00
-2.573641028160330357e+00,2.690545590276634869e+00
-2.405947712755136969e+00,-2.573823768687014013e+00
2.119520777807601508e+00,-2.261309399800428999e+00
-2.204280123682017312e+00,-2.090412652450359232e+00
2.099313910687495177e+00,2.393181503229037332e+00
-2.733431082794216316e+00,-2.009971300765331037e+00
2.831381894752178496e+00,-2.857264090373806908e+00
2.571390084120043884e+00,-2.635060538182397938e+00
-2.841731516231062571e+00,2.882093729019943762e+00
-2.450092944008471108e+00,-2.465433014500799658e+00
-2.601820097944511190e+00,-2.141760419700639240e+00
-2.506857865256360896e+00,2.387891653107796941e+00
2.763022846674786592e+00,2.935795407421549097e+00
2.685685555998395202e+00,-2.508283004772222213e+00
2.625819121837962733e+00,2.688154595935669633e+00
-2.449342788342657951e+00,-2.768773699568360946e+00
-2.448830740628824110e+00,-2.953265509096459240e+00
-2.110855799982049863e+00,-2.379382065456875139e+00
-2.115723133821032054e+00,2.468885489881349926e+00
2.362163456636448000e+00,-2.108649049579594870e+00
-2.237333465779314245e+00,2.390498109522544823e+00
2.908767443961457921e+00,2.203970332476120397e+00
2.988772748625672548e+00,-2.382357897286087933e+00
-2.268141390533907398e+00,-2.064728935004983335e+00
2.446310659584660208e+00,2.433603478545672161e+00
-2.401138642657586253e+00,2.878039353396856903e+00
2.650427733135956032e+00,2.836482248562092412e+00
-2.838861730561325292e+00,-2.764056645346581575e+00
2.911537882080840856e+00,-2.586234638577395994e+00
2.003959579132948754e+00,-2.781948380697302436e+00
2.629852308416304574e+00,2.128266688827937791e+00
2.207899980085891833e+00,-2.945318564909126469e+00
-2.758341988860607330e+00,-2.669394262604374735e+00
-2.985534403003949677e+00,-2.525952551934727897e+00
-2.773683477121830609e+00,-2.031416919591556791e+00
2.557952921450836747e+00,2.876296958173923279e+00
-2.339437134551723751e+00,2.784630923041447215e+00
-2.350203247440175502e+00,2.572062833859751318e+00
2.273922315687036289e+00,-2.397163082305598714e+00
-2.528026605560204754e+00,-2.977795306900479666e+00
2.809133943756883411e+00,2.289797333558930781e+00
2.424269315761265808e+00,-2.001683336714695116e+00
2.470130045776535610e+00,2.295601257653743232e+00
-2.938266941285479827e+00,-2.194790194947218609e+00
-2.327180895579495701e+00,-2.644886957044433995e+00
2.878802894806919532e+00,-2.487841662834041401e+00
-2.198631565921494335e+00,2.135739360800239961e+00
-2.176608253354761047e+00,-2.747581754433463974e+00
2.814832577206421327e+00,2.844279399071740322e+00
2.347861396984438187e+00,-2.171717823731730501e+00
2.936206080811803787e+00,2.072004513926943403e+00
2.461786850089429102e+00,-2.227295911938281137e+00
-2.228367582763400634e+00,2.424536145131113152e+00
2.172893675209922826e+00,2.516070624445239545e+00
2.260960473293211592e+00,2.122538711694454960e+00
2.413259767307270653e+00,2.513500279474537358e+00
-2.552702345744187085e+00,2.103868623208319466e+00
2.884574335179412863e+00,2.564487632669664841e+00
-2.391000250747018718e+00,2.914980300134144109e+00
2.928569040552210012e+00,2.161809766804982935e+00
-2.415622540486936476e+00,-2.169328765584457308e+00
2.123992623011653258e+00,2.745829026589787780e+00
-2.488300718578479565e+00,-2.340471333946939847e+00
-2.701215522218313847e+00,-2.920079619899971224e+00
-2.313773856466486922e+00,2.149345379000846989e+00
2.527979888454718438e+00,2.599695844804040590e+00
2.364948907978935200e+00,2.657246859346513723e+00
-2.473519600493332415e+00,-2.067953688704999404e+00
-2.220040626955539942e+00,-2.716404843211490672e+00
2.794449158509284104e+00,-2.840389895546066690e+00
-2.305720927636665696e+00,2.501585989435900714e+00
-2.086790352411694638e+00,2.516281563561686418e+00
-2.287927352750743104e+00,-2.879344314135091398e+00
2.678823880300199800e+00,-2.604286528123907374e+00
2.980161866708232576e+00,-2.121722900396965983e+00
2.416766631145652156e+00,-2.553621846576279886e+00
-2.432221819760596926e+00,-2.658176517719195608e+00
2.694736281230848629e+00,-2.016589039250315629e+00
-2.100251237768097745e+00,-2.227836744902728761e+00
-2.796942017713883288e+00,2.184074949152868594e+00
-2.950158506035829742e+00,2.392160699029682647e+00
2.228216732311310011e+00,2.213031479489098174e+00
-2.471645429375143088e+00,2.423887546392208492e+00
-2.503167205015317975e+00,-2.675738614792873893e+00
2.649636368281682142e+00,-2.603458805133380238e+00
2.123860381657734386e+00,2.033222072739519604e+00
-2.878337087166118025e+00,2.454678838174860545e+00
-2.651734635276693730e+00,2.203198487743219580e+00
2.669393764249233136e+00,2.827993725801221103e+00
2.648211458617604208e+00,-2.370995311567329900e+00
-2.315456772778789141e+00,2.595547822115363612e+00
2.501276550753786410e+00,-2.376298429447293081e+00
2.975798012235400414e+00,-2.302635821941478866e+00
2.626574875380073060e+00,2.407748186188844564e+00
2.669327605357981525e+00,2.990264227738353320e+00
2.566869462643713629e+00,2.978941499630959999e+00
-2.830710369060725817e+00,-2.411456333764925741e+00
-2.364718581889419191e+00,-2.598797151138146688e+00
-2.368959038186481791e+00,2.019097215420816660e+00
-2.768937592109675272e+00,-2.367837178350232996e+00
2.828667696770454043e+00,-2.913678539712909021e+00
2.576207101129692756e+00,-2.612305737022911245e+00
2.480890700863182197e+00,2.805270609539696203e+00
-2.662192533277735418e+00,2.696985361371560863e+00
2.564803769430362923e+00,2.678449044288997882e+00
-2.691441708007783706e+00,2.087459789931148002e+00
2.146115231134080759e+00,-2.837533475312538300e+00
2.599068008529497931e+00,2.150732028022706466e+00
2.912116380224272660e+00,2.702132016009646698e+00
-2.910108388160332460e+00,-2.779956030991584726e+00
2.541724066896239087e+00,2.421566354065534554e+00
-2.517476458441162634e+00,-2.293897805433116499e+00
-2.410762104137167405e+00,2.507624236911298432e+00
-2.825321389190276200e+00,-2.286627176629717706e+00
2.014670151232047957e+00,-2.532320452559340129e+00
-2.425479928874326951e+00,-2.490349794474849610e+00
2.740752406537260377e+00,-2.261076892814184003e+00
2.280577605163118804e+00,2.720211619627083799e+00
2.158993184235593610e+00,2.780525169053822410e+00
2.201666879567917512e+00,2.877529252505583557e+00
2.714954391269285949e+00,2.246223293617852779e+00
2.531100766127885926e+00,2.483924839003365470e+00
2.902282441507222366e+00,2.861878659690682447e+00
2.942163126894486780e+00,2.325624676190091833e+00
-2.013900227349765260e+00,2.660204568699885641e+00
2.825158529039355493e+00,2.305051552113107860e+00
-2.345125796900190185e+00,-2.349660486984508800e+00
2.814103688301391237e+00,2.362791521108174919e+00
2.376039181724232563e+00,2.317642876508711147e+00
-2.887249566420696745e+00,2.679802755945217108e+00
2.501965008202900798e+00,2.433394454041700961e+00
2.063961238789712382e+00,-2.507920289414584225e+00
-2.168597787702926549e+00,2.923379729826164564e+00
-2.199972914518126377e+00,-2.041341935661500795e+00
-2.580257928003519829e+00,2.151046222645255135e+00
2.152475494083258667e+00,-2.233599401307251764e+00
2.267990635480647832e+00,-2.651464239073299645e+00
-2.563572727876875845e+00,2.098502254503744613e+00
-2.857395051418001763e+00,2.453476955425596628e+00
2.915899178136033054e+00,-2.553680228109427297e+00
-2.995282899753782146e+00,2.221212511281341673e+00
2.089064803772493040e+00,-2.868936253660898217e+00
-2.694121231531671601e+00,2.952142480214264175e+00
-2.107604025240076062e+00,-2.627720880448862317e+00
-2.190452801409112027e+00,-2.993321658919743555e+00
2.373206442114513592e+00,2.373513016880081317e+00
-2.319687036499896493e+00,-2.350503210808419396e+00
2.361687157004392024e+00,2.966727568262759629e+00
2.343313311810217847e+00,-2.605741699681748180e+00
2.712966575203947350e+00,2.129122981973524453e+00
2.793304933948715707e+00,2.978980200830806169e+00
2.772907650292951054e+00,-2.594003570232131572e+00
2.368790570918164473e+00,-2.297034528585417235e+00
-2.284416868941162360e+00,2.287114162359137559e+00
2.332953633548482841e+00,-2.827363267114906265e+00
2.025170694999728127e+00,-2.594238155047934313e+00
2.045079649879560257e+00,2.192052984675489924e+00
-2.919932055253464220e+00,-2.970670194781118489e+00
2.647401968467979039e+00,-2.937402925259955389e+00
-2.955691673833415578e+00,2.541102134529277023e+00
2.787709516497509199e+00,-2.728873165485889096e+00
-2.168088756912121440e+00,-2.255291618127436948e+00
-2.570952502639561210e+00,2.625852731189302514e+00
2.918521622013123817e+00,-2.946218026479267671e+00
-2.500752649126375182e+00,-2.206336779871653331e+00
-2.152726872843395256e+00,-2.962933140384165664e+00
-2.931959465611413851e+00,-2.800936676878293952e+00
-2.692944285682348671e+00,-2.170718198966545387e+00
-2.111303371722589084e+00,2.933201378459454389e+00
2.851315006692848542e+00,2.279869520850705378e+00
-2.466299510823870111e+00,2.781895733677597349e+00
-2.698887053777862199e+00,2.062372818044850398e+00
-2.292673008568771653e+00,-2.263162009350555337e+00
2.848608565217365385e+00,-2.976765899349915312e+00
2.131864394097596538e+00,2.151751909630364334e+00
-2.530772354624453158e+00,2.967388781703999889e+00
2.591753460172559365e+00,-2.851756904306771645e+00
-2.679416407314908710e+00,-2.950941906026030459e+00
-2.825723482901893568e+00,-2.202312553574849119e+00
-2.595747687282023541e+00,2.891739218825601476e+00
-2.593508534709443758e+00,2.181936527297442474e+00
-2.854733189415026740e+00,-2.491922689049232531e+00
2.214126934032633720e+00,-2.040365935387606022e+00
-2.420805370119887279e+00,2.989096150260395657e+00
-2.024510387192617777e+00,-2.636544679506301669e+00
2.021425367942122797e+00,-2.647427248858343241e+00
2.602051528657777890e+00,2.309954506841732425e+00
2.842942507293472865e+00,-2.107726768326022793e+00
-2.339319086661054925e+00,-2.994903537398432736e+00
2.925091674597610769e+00,2.607752030826586243e+00
2.500741459664618027e+00,2.819273773763505631e+00
-2.316138895485047478e+00,-2.178793479418727141e+00
2.024855566442652410e+00,-2.086387769192821651e+00
2.419355355077092540e+00,-2.910044273382226265e+00
-2.822085380262505883e+00,2.686582083661710918e+00
2.303588570122053092e+00,2.519613172314387306e+00
-2.975323236436898444e+00,-2.540560175665667941e+00
-2.699449717986715847e+00,-2.191651892742188856e+00
2.281013982405495355e+00,2.639296607902652525e+00
2.360400555642108600e+00,-2.303361008765420603e+00
2.756329172263155769e+00,-2.626850405025245916e+00
2.306287676907446738e+00,-2.710161273889751143e+00
-2.629447912841936574e+00,-2.669231795352483338e+00
2.872088271678217453e+00,2.394635743780150428e+00
2.262671867359896005e+00,2.020420904325835210e+00
-2.005916988573064330e+00,-2.086861147681925210e+00
2.393731460765756935e+00,-2.294876667078138421e+00
-2.689270760171913466e+00,-2.593852025200659384e+00
-2.228448099301798102e+00,2.344276838757131110e+00
2.406625727236798795e+00,2.466408023614244271e+00
2.494649932737242892e+00,2.596925683818735564e+00
-2.298403641267796615e+00,2.686540944711543588e+00
-2.672456628606874496e+00,-2.761479797529728941e+00
2.569311808346390613e+00,-2.785639904469437766e+00
2.951229461021890543e+00,-2.542173000786668524e+00
-2.724002064483040719e+00,2.761192528749282893e+00
2.399284369297144615e+00,-2.837204028527168909e+00
-2.576543880005985443e+00,-2.128491957048018079e+00
2.942218936203929047e+00,2.647329282114883497e+00
2.737504444140249404e+00,-2.604209343032788837e+00
2.735979964436848988e+00,-2.799557364553357353e+00
2.261653717566586508e+00,-2.912269381076662000e+00
-2.884707393893811922e+00,-2.921246939537911480e+00
2.966225939151892810e+00,2.627287065727291981e+00
-2.808822561050167366e+00,-2.061335695367448650e+00
-2.026975046817947934e+00,-2.841297116430146374e+00
2.290533209785683866e+00,-2.197664129763965413e+00
2.891265938632391119e+00,-2.553814206310904389e+00
-2.824241509147740636e+00,-2.233879212546492798e+00
-2.627521647836344343e+00,-2.877611153532598998e+00
-2.572857080030390264e+00,-2.353010159574395743e+00
-2.198576908658961937e+00,2.420028144079648058e+00
-2.013507000016000248e+00,2.537370097575768035e+00
-2.343294366597408640e+00,-2.200183586311305728e+00
-2.292515509122867279e+00,2.582720323235315085e+00
2.595764522105831418e+00,2.641801809155100766e+00
-2.889206972310359944e+00,-2.045543587168229038e+00
2.553951126467877586e+00,2.683189978351121052e+00
2.656065179619749195e+00,-2.485875150580244330e+00
2.195653940285668071e+00,2.279863367241258487e+00
-2.288607043358040549e+00,2.732495626610361494e+00
2.621482185247755226e+00,-2.613576371565433210e+00
2.166042007336816511e+00,-2.213785488785161348e+00
2.856042765292015950e+00,2.735629565549187348e+00
-2.840395265444314532e+00,-2.218415775378796084e+00
-2.984012763338415475e+00,2.083298523162375293e+00
-2.187131959513634705e+00,2.772451080593723916e+00
2.204963388148503789e+00,2.457887461524816519e+00
-2.243902637484784801e+00,-2.653047990649088916e+00
2.077113564512397481e+00,2.338388632866744477e+00
-2.736074012265478306e+00,-2.077731631207293539e+00
-2.543610684504561625e+00,-2.237748730434898636e+00
-2.852149120577087693e+00,-2.102485205469431850e+00
2.883994108078024254e+00,-2.416442911907277669e+00
2.540714622892423780e+00,-2.856972269024960376e+00
-2.318499927375452074e+00,-2.023021512293529334e+00
-2.836155920262900310e+00,-2.683106154015700628e+00
-2.661607868888119732e+00,-2.282684573799156791e+00
2.429705823161532940e+00,-2.603738174580526810e+00
2.442087734232675444e+00,2.838177425140068877e+00
-2.860875743517150127e+00,2.444167581990120297e+00
2.812266075305495328e+00,2.404616901630578507e+00
2.342389585749447889e+00,2.029575173677197419e+00
2.970203041157381652e+00,2.204048673333460329e+00
-2.783106353798567856e+00,2.100356679082048483e+00
2.103203670116872814e+00,-2.170814024173543189e+00
-2.015492688233487151e+00,2.814073533141380423e+00
2.797809847869642930e+00,2.499236538897803506e+00
2.761105459124565176e+00,-2.999449686849040120e+00
-2.130700937084341717e+00,-2.633861865669627100e+00
2.900959657714510698e+00,-2.512640129926531074e+00
2.363240546910682305e+00,-2.835767550132371362e+00
-2.232981428841049443e+00,-2.615099107233691988e+00
-2.639446358489310640e+00,-2.688056218864526947e+00
-2.705671698495673461e+00,-2.664190890893015862e+00
2.280709665800591868e+00,2.379382314290558575e+00
2.125181392335004027e+00,2.916247358230731557e+00
-2.035474600734834105e+00,2.252247284193843235e+00
-2.773212501938941976e+00,-2.906905752331190307e+00
-2.850752536191864639e+00,2.922715332170624070e+00
-2.954904898099731891e+00,2.411606196850692996e+00
-2.489158464063477183e+00,-2.517584694053137007e+00
-2.264636749536419025e+00,-2.421118809335777833e+00
2.881880790299000239e+00,-2.201711826639017211e+00
-2.387468299081385581e+00,-2.526259276371912055e+00
2.354552910028298474e+00,-2.881695270083317162e+00
2.411553697268594476e+00,2.160221511485774570e+00
2.517973161001408222e+00,-2.221468771327944403e+00
2.244489553509053881e+00,2.645168849901708530e+00
2.564693000716911087e+00,2.398047095130852568e+00
-2.439386077032838607e+00,2.489404139234361768e+00
-2.733696050850687786e+00,-2.954934153122069418e+00
2.318662715460686474e+00,2.381190189823019665e+00
-2.442747944973408636e+00,2.334904026375144603e+00
2.991163410460907279e+00,2.493184778596726048e+00
-2.144133155277039737e+00,-2.925089136305207393e+00
2.248259621637111572e+00,2.705549701024388742e+00
2.874500258124034424e+00,2.548014199027732740e+00
-2.715341669276101211e+00,2.874990372984906450e+00
2.335134880610216790e+00,-2.828074839591699252e+00
-2.596775464325763672e+00,2.733611363473885891e+00
-2.414768058827843511e+00,-2.308025988432492071e+00
2.035674111825958921e+00,2.400313091022820977e+00
2.514756443981262635e+00,2.627206084558445731e+00
2.364703954922703577e+00,2.854565927506698131e+00
2.805202309505911540e+00,-2.006824018655252395e+00
-2.445366138826034152e+00,2.394829259683338929e+00
-2.111439825694779060e+00,-2.660370084742983643e+00
-2.757681237434002952e+00,2.755681792252502316e+00
-2.566503065280802520e+00,-2.796296789219833379e+00
-2.277434818692649632e+00,-2.929805984270820396e+00
2.030817415551460670e+00,-2.426520861125779138e+00
2.230583747436138520e+00,2.166458709942506999e+00
-2.947297049049356410e+00,-2.638858712344584134e+00
2.689272545022409311e+00,2.766351222316962399e+00
2.182487201211485317e+00,2.567575692417283229e+00
-2.406416686259166937e+00,2.928455111892024565e+00
2.252060547264941093e+00,2.349930871845868463e+00
-2.504337024672014245e+00,-2.021871632692929133e+00
-2.992767377958096553e+00,2.081611479174679591e+00
-2.677359652120908429e+00,-2.399211938161869728e+00
2.906586988419036288e+00,-2.685943426839059178e+00
2.647294212430161942e+00,-2.465851773422754079e+00
2.852604716884146185e+00,-2.937484699088096285e+00
2.977286182103088930e+00,-2.319159327011137695e+00
2.096581085499554575e+00,-2.751938861211608689e+00
-2.858527966114732699e+00,2.755622968476947321e+00
2.719872505842554133e+00,2.911068795549208055e+00
2.418085481336504472e+00,2.588753519579900075e+00
-2.004175982858766858e+00,-2.639757811667477139e+00
-2.480020102593734066e+00,-2.194400024198451149e+00
-2.606739757601851615e+00,-2.596895571166778716e+00
2.780461209692487667e+00,2.420326685517418142e+00
2.965453361024426471e+00,2.007257987432261359e+00
2.030259481637795460e+00,2.060594353011634183e+00
2.938312516117386419e+00,-2.692848100438269832e+00
-2.817853262640698020e+00,2.088323996745254263e+00
-2.212872459322127394e+00,2.526789539730318168e+00
2.598868799711223865e+00,-2.613283775699291933e+00
2.901925456128345182e+00,-2.816815089063023692e+00
2.865488660092513129e+00,2.781895602854573379e+00
2.869025298065595919e+00,-2.515174467596326124e+00
2.644969619660328064e+00,2.993299738713471214e+00
2.308310020638915994e+00,2.141023535303278269e+00
2.825717875325256756e+00,-2.706539826525159675e+00
-2.259508046630070766e+00,2.145982800525403356e+00
-2.132829537061610825e+00,-2.510151982784935676e+00
2.993844550848702823e+00,2.780743220923953096e+00
-2.751682029817638764e+00,-2.784503059909422262e+00
2.168105446618683985e+00,-2.914311722064518051e+00
2.931816388459242084e+00,-2.908711095569572080e+00
-2.572703087680736189e+00,2.156735998081139805e+00
-2.837314999751340050e+00,2.073264477348308432e+00
2.078630908913368103e+00,-2.850665489955560350e+00
2.543289740995804848e+00,2.786747306012530956e+00
-2.567968630241810324e+00,-2.562941602194789503e+00
-2.759425519828570650e+00,-2.272671609197367992e+00
2.323117472992397126e+00,-2.599173214081713645e+00
2.850953434007571730e+00,-2.750845857012341522e+00
2.586613096343030271e+00,2.600178609033128918e+00
2.303925999529458757e+00,2.265239457433890102e+00
2.670199370632417413e+00,2.533108906869546040e+00
-2.231859030891587103e+00,2.024626780045996277e+00
2.269416182878940980e+00,-2.337997904236784663e+00
-2.201318910668852880e+00,-2.624195033302234137e+00
-2.388945274218667869e+00,-2.629491271950268327e+00
-2.096300656010408492e+00,2.484488699710051041e+00
2.457880723286635316e+00,-2.223239558343926170e+00
-2.654788655244524787e+00,2.936857723661566055e+00
-2.521728726421708977e+00,-2.241103881325392955e+00
-2.338921906536177708e+00,-2.256996256173167126e+00
2.206716030128158312e+00,2.196558480434146254e+00
-2.988366898428690188e+00,2.788669071625856422e+00
-2.455976990578990105e+00,-2.521366500414462752e+00
-2.530898144260320670e+00,-2.075116593993298508e+00
2.459967963729630114e+00,-2.027795508703519989e+00
2.378042081839297772e+00,2.569876444860084597e+00
-2.181475716532908393e+00,-2.785959788880234989e+00
2.977509908936978977e+00,2.977905778845699736e+00
-2.767340928073133366e+00,2.965273445801998697e+00
-2.703810268357574209e+00,2.835550681482781776e+00
2.313291450178596165e+00,2.967513351030169666e+00
2.685873154877474356e+00,2.897525722497376499e+00
-2.215381887711692865e+00,2.025497802602155062e+00
-2.420913603688160887e+00,2.995423544628151191e+00
2.747025698949824069e+00,-2.295422059050886254e+00
-2.980261200109125763e+00,-2.981446525728469688e+00
2.675975641238791169e+00,-2.756610078907516748e+00
2.135586455816043117e+00,-2.587947137811871023e+00
-2.969734417460715203e+00,2.267300219041620934e+00
2.948874506331322642e+00,-2.697076146602002122e+00
2.149639793523298259e+00,2.980436162204830097e+00
2.435700294003970701e+00,-2.592660935617804974e+00
-2.916603664374490812e+00,2.488796284133746539e+00
-2.529417206209396696e+00,-2.607061660909675282e+00
-2.245658052785207026e+00,-2.969365267599519242e+00
2.717184137617290940e+00,2.432993778486110426e+00
2.948851756688331882e+00,-2.395446284292660710e+00
-2.227493945651214169e+00,-2.449132209646593950e+00
-2.832259976986350569e+00,2.723870912277792211e+00
2.895238723050978180e+00,2.887436125851130075e+00
2.697398203085474400e+00,-2.988490276632416176e+00
2.798649506859116620e+00,2.396949259826604894e+00
2.122166689262027006e+00,2.765151842874643329e+00
-2.510333070623671503e+00,-2.249030957879751824e+00
2.126649527642381798e+00,2.838638060110500128e+00
2.770142814573385515e+00,-2.866549712110130432e+00
-2.419020760020167415e+00,-2.781513378853203378e+00
2.631418704965174271e+00,-2.066220539372312537e+00
-2.147083246425118830e+00,2.301631835821046579e+00
-2.505833543431662314e+00,2.736001282687869463e+00
2.022775567237274696e+00,2.799971133891457686e+00
2.979486690116452063e+00,-2.312781439320980681e+00
-2.113261080140735437e+00,2.541049518072409086e+00
-2.241678095920813796e+00,-2.633559802508434800e+00
-2.027724591871869819e+00,2.316155005766175279e+00
2.988309227704403881e+00,2.375181323984293158e+00
2.583636961600922710e+00,2.102418058065273154e+00
2.266134640511166420e+00,2.027027257982957575e+00
-2.343617002292794016e+00,-2.318092576682541761e+00
-2.659737402176030940e+00,2.495755818784502811e+00
-2.677829756210768686e+00,2.811815701646522836e+00
-2.033472409075538945e+00,2.313547303297127655e+00
-2.800784564625092621e+00,-2.442855012062741693e+00
-2.247559077327105470e+00,-2.497372706110283502e+00
2.999353474651423213e+00,-2.987596536923596169e+00
2.274127025944784108e+00,-2.175047984073001928e+00
-2.202902118746005833e+00,-2.234513454038716596e+00
2.828731531049543779e+00,2.486970495073666854e+00
2.438026111334542279e+00,-2.683520331923240576e+00
2.199860305507693958e+00,2.631888889216371208e+00
-2.701623337705648442e+00,2.944108961605250485e+00
-2.368390923954022398e+00,2.505336804473550671e+00
2.035141814777108760e+00,-2.383455391372112153e+00
2.655942616976167514e+00,2.482170985026897370e+00
-2.957783501584077435e+00,2.924696752549067469e+00
-2.904730051628656717e+00,-2.564092364165684756e+00
-2.704406092788474325e+00,2.435625929636210607e+00
2.522529869319429352e+00,-2.401254721917559287e+00
-2.759759588015207932e+00,-2.058383394008669320e+00
2.926297510930038204e+00,-2.453813153984107931e+00
-2.089224229969527613e+00,2.797444547443884488e+00
2.119610896073630180e+00,-2.817247350610921686e+00
-2.019657990418597393e+00,-2.489778736973886630e+00
-2.347868293876305135e+00,-2.441656771575308582e+00
-2.754098586808486182e+00,-2.991112206071103508e+00
2.535210428084043510e+00,2.342950182561492234e+00
-2.984312634348261106e+00,-2.182117609934308700e+00
-2.099612268652024660e+00,-2.541755679839190485e+00
-2.288875441198978677e+00,-2.526554748177803678e+00
-2.739482034751378858e+00,-2.943095516864222105e+00
-2.128924035816340599e+00,-2.087610045619108234e+00
2.351560531212115279e+00,-2.768310490893643561e+00
2.748880352979941932e+00,2.722963236366570783e+00
2.867874991850523969e+00,2.182075360743433556e+00
2.948757148067284284e+00,-2.071489581926441836e+00
-2.896239405443864268e+00,-2.687484201382692284e+00
-2.608662067903558146e+00,-2.202381164806319624e+00
-2.491976216112614662e+00,-2.750784810260023416e+00
-2.104222660180716353e+00,2.256512275552096547e+00
2.833936887996739262e+00,2.016247631059475243e+00
-2.294255931791094660e+00,-2.735430974428135542e+00
2.433176043815648448e+00,2.257633564732450360e+00
-2.851141111968205966e+00,-2.712574256114725912e+00
2.887500955278692771e+00,-2.504190720527655678e+00
2.412576598561698038e+00,2.920918422207690490e+00
2.539057367379291996e+00,-2.096030450700273384e+00
2.319007304969496364e+00,2.286003147976826355e+00
-2.983139170820816588e+00,2.699725327610061676e+00
-2.039094010012751923e+00,2.496933484225372979e+00
-2.492284958625977431e+00,2.653569399752920610e+00
2.092968571339849149e+00,2.512208425925261945e+00
2.035725698771321923e+00,-2.503342569195054601e+00
2.408060958262254303e+00,2.785239910530162621e+00
-2.129853941111784721e+00,2.573112537621823570e+00
2.389233489673319166e+00,2.322370424186383175e+00
2.759161306927095936e+00,-2.891850561140334896e+00
2.475661333453068824e+00,-2.717461782130835779e+00

